Enhancing the Estimation of mm-Wave Large Array Channels by Exploiting Spatio-Temporal Correlation and Sparse Scattering

In order to cope with the large path-loss exponent of mm-Wave channels, a high beamforming gain is needed. This can be achieved with small hardware complexity and high hardware power efficiency by Hybrid Digital-Analog (HDA) beamforming, where a very large number $M\gg 1$ of antenna array elements requires only a relatively small $m\ll M$ number of A/D converters and modulators/demodulators. As such, the estimation of mm-Wave MIMO channels must deal with two specific problems: 1) high Doppler, due to the large carrier frequency; 2) impossibility of observing directly the M-dimensional channel vector at the antenna array elements, due to the mentioned HDA implementation. In this paper, we consider a novel scheme inspired by recent results on gridless multiple measurement vectors problem in compressed sensing, that is able to exploit the inherent mm-Wave channel sparsity in the angular domain in order to cope with both the above problems simultaneously. Our scheme uses past pilot-symbol observations in a window of length $T$ in order to estimate a low-dimensional subspace that approximately contains the channel vector at the current time. This subspace information can be used directly, in order to separate users in the spatial domain, or indirectly, in order to improve the estimate of the user channel vector from the current pilot-symbol observation.

==> nu50_snr0_tau_settle1000_M64_m16.txt <==
    prob    mmv_loss    single_shot_loss  rejected_ratio  
    1.000000000000000   0.164330180899314   0.447723796376123                   0
   0.999000000000000   0.186634508304986   0.455536009908662   0.020008116657424
   0.998000000000000   0.186766547498327   0.497339628422595   0.022331181226751
   0.997000000000000   0.187772371442122   0.504183586728884   0.023957473293605
   0.996000000000000   0.233389311333903   0.509402367881753   0.024021409651872
   0.995000000000000   0.254603295697339   0.567758534110225   0.026030608162707
   0.994000000000000   0.265837710973525   0.569428287784402   0.026338122991242
   0.993000000000000   0.280192496484363   0.573080975426601   0.026484779231293
   0.992000000000000   0.285083254254818   0.586859106925536   0.026656120130821
   0.991000000000000   0.289274856524010   0.610291171213334   0.026830801320764
   0.990000000000000   0.290022652722605   0.634035294957621   0.027329434553615
   0.989000000000000   0.302475926188133   0.658371541648367   0.027703119907238
   0.988000000000000   0.302716294067641   0.661065516087084   0.028035971039048
   0.987000000000000   0.305481435458506   0.674570341856382   0.028226135985982
   0.986000000000000   0.318888094585225   0.687103451191222   0.028922675361332
   0.985000000000000   0.321202619655482   0.689429755061352   0.029054028379504
   0.984000000000000   0.325439298859499   0.691556256500351   0.029234680766242
   0.983000000000000   0.325995627993220   0.699050384669395   0.029850191848893
   0.982000000000000   0.327717566730081   0.700934527222690   0.030426333135721
   0.981000000000000   0.330061523055531   0.700982252691963   0.030435366779690
   0.980000000000000   0.334321740258519   0.713081885396257   0.030524549020151
   0.979000000000000   0.334984451365714   0.721363479665147   0.031151523446740
   0.978000000000000   0.345450803306646   0.738859854084461   0.031221452371251
   0.977000000000000   0.345527721857091   0.760048105205837   0.031378387788322
   0.976000000000000   0.348561258760494   0.767818812188786   0.031618421721760
   0.975000000000000   0.349427508851855   0.769944231910246   0.032743749596628
   0.974000000000000   0.350740166344598   0.773732970377602   0.033155061509816
   0.973000000000000   0.353105504176331   0.783429417722772   0.033412511518690
   0.972000000000000   0.360505853401037   0.799576086388422   0.033518628078575
   0.971000000000000   0.361499303563788   0.807943179692393   0.034591716655685
   0.970000000000000   0.367942707097748   0.810236196881683   0.034876270680125
   0.969000000000000   0.371347801689005   0.820711071103034   0.035420915584090
   0.968000000000000   0.372012247936200   0.830947500207421   0.035482261500440
   0.967000000000000   0.375506233920850   0.832502774159583   0.035482837022312
   0.966000000000000   0.375889635621648   0.838427997935183   0.035550435913151
   0.965000000000000   0.378355702028403   0.845379152563554   0.035550969654279
   0.964000000000000   0.379475103941508   0.869320956306393   0.035660438057979
   0.963000000000000   0.385034193813015   0.891092920165163   0.035926995254531
   0.962000000000000   0.387079541241556   0.891945340584772   0.035965843962102
   0.961000000000000   0.387124403813899   0.899167832734178   0.036076374762122
   0.960000000000000   0.388758933663372   0.913570384262260   0.036351300123760
   0.959000000000000   0.391296673891454   0.917415787609251   0.036466158301781
   0.958000000000000   0.393890503842256   0.919131110379382   0.036548211477553
   0.957000000000000   0.404481956467777   0.926329806121076   0.036631143034365
   0.956000000000000   0.406456068680973   0.928708720987982   0.036997407180654
   0.955000000000000   0.406619195083300   0.929832108112129   0.037082686850232
   0.954000000000000   0.407233843268085   0.936154885819218   0.037215814610982
   0.953000000000000   0.407239668747001   0.946035713065124   0.037222797648124
   0.952000000000000   0.410587380014888   0.983956076429024   0.037316117909060
   0.951000000000000   0.411582558843944   0.985738231456304   0.037440343581685
   0.950000000000000   0.412913953465124   1.003211642971453   0.037621828319227
   0.949000000000000   0.413119835217459   1.013190519553391   0.037689758017087
   0.948000000000000   0.415672209496875   1.020106372489947   0.037805110197442
   0.947000000000000   0.419794386400393   1.024476924920101   0.037831436889397
   0.946000000000000   0.419935111731691   1.032451046617339   0.037883272514050
   0.945000000000000   0.422898347362146   1.042091807405036   0.037898514192009
   0.944000000000000   0.425203109458878   1.047980752875748   0.038190510067323
   0.943000000000000   0.426609543224575   1.049908659551536   0.038191836561892
   0.942000000000000   0.427148088336469   1.052243489754240   0.038253850604252
   0.941000000000000   0.427356966242172   1.053484096125486   0.038396911353800
   0.940000000000000   0.431940407876671   1.069728099595095   0.038406293359215
   0.939000000000000   0.433483530397603   1.078960711660743   0.038578037137515
   0.938000000000000   0.436071572629055   1.086053300885701   0.038709320990432
   0.937000000000000   0.436411976232889   1.093400772514854   0.038857545998268
   0.936000000000000   0.437833597761558   1.096484889226543   0.038896593541414
   0.935000000000000   0.438829462660487   1.096767754993448   0.038936479426253
   0.934000000000000   0.446505117462385   1.120214978472667   0.039146799681307
   0.933000000000000   0.446579553527312   1.123958506253201   0.039154293021618
   0.932000000000000   0.449338863751881   1.124981399492979   0.039379783960169
   0.931000000000000   0.451220673252220   1.129131654846243   0.039419187301478
   0.930000000000000   0.453904762006743   1.135386221689595   0.039440419348138
   0.929000000000000   0.454385746374827   1.137117509830686   0.039606659439081
   0.928000000000000   0.455463633628250   1.143027586577589   0.039700022604302
   0.927000000000000   0.459315837592396   1.144584726108575   0.039739710715027
   0.926000000000000   0.461455027532435   1.165899444777588   0.039783177005575
   0.925000000000000   0.466560328937501   1.180344365251315   0.039837862912923
   0.924000000000000   0.467070115619011   1.185365056335502   0.039858776413988
   0.923000000000000   0.467354240604653   1.201510424446839   0.040061850632554
   0.922000000000000   0.471773721057231   1.206790567763006   0.040244520984441
   0.921000000000000   0.476018377224897   1.222866077469744   0.040346543691659
   0.920000000000000   0.476260711727287   1.231013354766896   0.040446883608938
   0.919000000000000   0.476862803078625   1.249439888860501   0.040973267746016
   0.918000000000000   0.477248895453654   1.266248590756688   0.041610868197080
   0.917000000000000   0.479727396758637   1.266706507323732   0.041673218621267
   0.916000000000000   0.479864001168635   1.270974019608725   0.041698080149827
   0.915000000000000   0.482943868925697   1.274775155445286   0.041984865589709
   0.914000000000000   0.485709992055674   1.283220913432097   0.042231471803135
   0.913000000000000   0.485778300839242   1.293478205833455   0.042255640332939
   0.912000000000000   0.488373962405943   1.303524754736548   0.042620182035763
   0.911000000000000   0.488754489291085   1.309556503417807   0.042935475231469
   0.910000000000000   0.490408456980401   1.313999686622413   0.043172714769726
   0.909000000000000   0.490972867332156   1.328251866479147   0.043283247634254
   0.908000000000000   0.493976185976717   1.344081809346503   0.043354756314613
   0.907000000000000   0.496374271959698   1.363339333109219   0.043406255715060
   0.906000000000000   0.496989409615437   1.368281554934186   0.043419885992648
   0.905000000000000   0.497267124914300   1.368416985960782   0.044105681413394
   0.904000000000000   0.497290670831857   1.370566439531531   0.044257848800606
   0.903000000000000   0.499040413842278   1.371462924919806   0.044332206007520
   0.902000000000000   0.500131607767786   1.377096862165350   0.044423860951677
   0.901000000000000   0.500973000161961   1.386880759589404   0.044441987476286
   0.900000000000000   0.503328754775849   1.394301985855356   0.044485286201306
   0.899000000000000   0.505614380892923   1.403447458111913   0.044546507175119
   0.898000000000000   0.508229493840003   1.405067246698672   0.044858001059971
   0.897000000000000   0.511714441031988   1.412283438607483   0.044904062322137
   0.896000000000000   0.512192294233730   1.413321012441915   0.045255423030497
   0.895000000000000   0.512645510561098   1.425505534392578   0.045313650246438
   0.894000000000000   0.513354774787208   1.439071909562537   0.045370335552506
   0.893000000000000   0.513363440862700   1.442156343991402   0.045411702815952
   0.892000000000000   0.516507246730621   1.444177173936151   0.045476281819783
   0.891000000000000   0.516542520619667   1.444613107732934   0.045654551108912
   0.890000000000000   0.521211974217461   1.449968275616691   0.045664934305637
   0.889000000000000   0.521428969717429   1.452923050454596   0.045755929952152
   0.888000000000000   0.524375980904431   1.457498588578054   0.045869535243818
   0.887000000000000   0.524654051658531   1.478685949364548   0.046072386733137
   0.886000000000000   0.524762402750329   1.484670689197021   0.046411931558879
   0.885000000000000   0.525635359441289   1.487533738459796   0.046507206020565
   0.884000000000000   0.529823263277188   1.490426105509156   0.046580159631450
   0.883000000000000   0.531398838192416   1.494828476211318   0.047132655773880
   0.882000000000000   0.533479405835844   1.512572216132270   0.047212560223300
   0.881000000000000   0.533673698062399   1.514361008904695   0.047270388773027
   0.880000000000000   0.534219041134101   1.526715334577791   0.047527552884656
   0.879000000000000   0.537376641386147   1.528872335585565   0.047649906498605
   0.878000000000000   0.539832110847453   1.529477010385206   0.047846641030755
   0.877000000000000   0.542966480689295   1.544575252033072   0.047873472245838
   0.876000000000000   0.544708382413989   1.548585322245670   0.047901509579271
   0.875000000000000   0.546015551349313   1.562576042443313   0.048101363186001
   0.874000000000000   0.549111034590955   1.570340471431342   0.048307827281873
   0.873000000000000   0.549271951875359   1.584825326608557   0.048520424647395
   0.872000000000000   0.552525125423399   1.586028900262955   0.048758203404719
   0.871000000000000   0.554932866696737   1.593331885761551   0.048799519556151
   0.870000000000000   0.557167987023970   1.600181142017880   0.048804453346651
   0.869000000000000   0.561369589000229   1.603169707309436   0.048951961872579
   0.868000000000000   0.562711955863624   1.608084493120676   0.049098439214104
   0.867000000000000   0.563040619951786   1.614005063857175   0.049279806911286
   0.866000000000000   0.566025684432829   1.614878880230194   0.049399636939399
   0.865000000000000   0.567049793539658   1.619769216078972   0.049400904913658
   0.864000000000000   0.567834391237987   1.622724884206209   0.049764568900600
   0.863000000000000   0.569157069784004   1.625517697553355   0.049917087040062
   0.862000000000000   0.572809129604698   1.625591162104192   0.050498948479517
   0.861000000000000   0.576546716118720   1.628197962035993   0.050511380180823
   0.860000000000000   0.577835865495109   1.629935755756680   0.050606956438418
   0.859000000000000   0.578626852408926   1.638059557480426   0.050618149955601
   0.858000000000000   0.580747672734356   1.659665914472335   0.051154694217884
   0.857000000000000   0.581588125192731   1.667224427399900   0.051271967457686
   0.856000000000000   0.581595039591777   1.668052209689394   0.051532489377595
   0.855000000000000   0.582569401419663   1.677988289854099   0.051638162825296
   0.854000000000000   0.585032979420990   1.684707844280380   0.051722269446374
   0.853000000000000   0.585509546917101   1.700363882327478   0.051810099944566
   0.852000000000000   0.585921101238226   1.701108388219481   0.051894388427089
   0.851000000000000   0.586779696283903   1.703711785979311   0.051902544091899
   0.850000000000000   0.590090817574552   1.709550973194939   0.051923545312681
   0.849000000000000   0.590436447257207   1.710696754295082   0.051967386679309
   0.848000000000000   0.590782460584656   1.712106043599218   0.051996347122183
   0.847000000000000   0.592409296745712   1.715424290296598   0.052077519645118
   0.846000000000000   0.592559615495175   1.717902741498418   0.052169133935035
   0.845000000000000   0.595307718279194   1.718229131585822   0.052415329779376
   0.844000000000000   0.595487750055966   1.727239397946961   0.052756920553899
   0.843000000000000   0.595661443312762   1.732877241675510   0.052871876415263
   0.842000000000000   0.596225829265167   1.738361646419213   0.052926321472649
   0.841000000000000   0.599337215300656   1.741256852170190   0.053058963312212
   0.840000000000000   0.600874556383713   1.757954465033730   0.053221989724569
   0.839000000000000   0.602836906383431   1.759617882191553   0.053497791786488
   0.838000000000000   0.603540502033916   1.759801009078412   0.053584984262161
   0.837000000000000   0.606579477366127   1.766076541111513   0.053609444920742
   0.836000000000000   0.608013077456966   1.777929186032438   0.053708967000786
   0.835000000000000   0.609295585241778   1.779820575484678   0.054074092350472
   0.834000000000000   0.612221895747810   1.792235930060445   0.054114175207730
   0.833000000000000   0.616481446963248   1.796689272783553   0.054216136513029
   0.832000000000000   0.617015637355432   1.800847054144085   0.054269940619760
   0.831000000000000   0.618704469777123   1.801626511045482   0.054270448395788
   0.830000000000000   0.619316401576142   1.806763525508172   0.054323801949048
   0.829000000000000   0.619344162977960   1.812678194134338   0.054605465177540
   0.828000000000000   0.621938333983180   1.813799611870155   0.054656593653829
   0.827000000000000   0.622607009494912   1.820500820733651   0.054783727209502
   0.826000000000000   0.623962386052753   1.821039631453235   0.054833507937254
   0.825000000000000   0.624181879871340   1.835287230284048   0.054920852384716
   0.824000000000000   0.624448924750194   1.836704813119642   0.054945642990293
   0.823000000000000   0.624497812473721   1.837728327206618   0.054971669069345
   0.822000000000000   0.625363205112464   1.843852024533813   0.055039279229121
   0.821000000000000   0.626350657871024   1.847582439416934   0.055043836758849
   0.820000000000000   0.628135007682627   1.860329288743741   0.055218238989145
   0.819000000000000   0.630127602904034   1.864250263225728   0.055243821539133
   0.818000000000000   0.631215019473330   1.869004185688882   0.055409947667669
   0.817000000000000   0.633949668045157   1.877902192581361   0.055524786903663
   0.816000000000000   0.634164578999892   1.880122979750949   0.055674156721294
   0.815000000000000   0.635915813978231   1.883357611673324   0.056041623430511
   0.814000000000000   0.640383623533818   1.887281543502858   0.056060845667434
   0.813000000000000   0.641279038201877   1.906615462638575   0.056219601974929
   0.812000000000000   0.641537690111873   1.908887884646963   0.056746012325024
   0.811000000000000   0.643964005154599   1.932795978123579   0.056751495965973
   0.810000000000000   0.645785534241200   1.933530988803794   0.056782689951179
   0.809000000000000   0.647019523710577   1.940106511719355   0.056782787336744
   0.808000000000000   0.647428179018596   1.956357780183475   0.056856167438114
   0.807000000000000   0.655349350339983   1.956947943170512   0.056865620777730
   0.806000000000000   0.658182090797493   1.957376170065657   0.056923420685439
   0.805000000000000   0.659217090776671   1.977521368803614   0.056989555042462
   0.804000000000000   0.659556012254400   1.982837911991029   0.057026494334115
   0.803000000000000   0.661307165284848   1.990603424821445   0.057073034589828
   0.802000000000000   0.663937643521899   1.995649663199777   0.057081694267532
   0.801000000000000   0.664756930874380   1.996005339993518   0.057116104443215
   0.800000000000000   0.670666116525792   1.996862525602811   0.057128749739218
   0.799000000000000   0.670963920097804   1.999580472018366   0.057209317111015
   0.798000000000000   0.673206692962297   2.003542807422938   0.057455847535802
   0.797000000000000   0.673451794386001   2.003748894356273   0.057518245114985
   0.796000000000000   0.673573630381621   2.012743743851467   0.057871926432160
   0.795000000000000   0.677508805543279   2.017954939160154   0.058069368584373
   0.794000000000000   0.683128389610293   2.018966579775082   0.058446737409670
   0.793000000000000   0.683668038210960   2.030011708261688   0.058476202984975
   0.792000000000000   0.686642945933926   2.035733112909520   0.058487494340806
   0.791000000000000   0.687719975304419   2.038971737354270   0.058559376296278
   0.790000000000000   0.689169091105418   2.060103701106328   0.058564993862345
   0.789000000000000   0.690380644497172   2.061914685608405   0.058569886522831
   0.788000000000000   0.693303284516216   2.066654318616461   0.058847002473291
   0.787000000000000   0.695960820286037   2.068073770579984   0.058933744996688
   0.786000000000000   0.696493484865926   2.068946924433402   0.059131329533111
   0.785000000000000   0.696743771108481   2.076541258118089   0.059305503598879
   0.784000000000000   0.696887743697444   2.077986956098485   0.059356509816893
   0.783000000000000   0.699105063638616   2.082690202486440   0.059867625225551
   0.782000000000000   0.699402583910034   2.084147961102155   0.060046545933201
   0.781000000000000   0.699941017227251   2.086302207530463   0.060180579247673
   0.780000000000000   0.700019908531198   2.087433737500346   0.060414751700321
   0.779000000000000   0.700413883910048   2.096677888530986   0.060457475086841
   0.778000000000000   0.701747917945566   2.101059886006076   0.060583351126871
   0.777000000000000   0.703682903910073   2.101500938057424   0.060658228966387
   0.776000000000000   0.705421255107492   2.106346692896595   0.060778106050036
   0.775000000000000   0.708596403672161   2.107093759411739   0.060834905218710
   0.774000000000000   0.708719536489318   2.107146912170064   0.061014053839094
   0.773000000000000   0.708950704119950   2.110896920574274   0.061218422565543
   0.772000000000000   0.711927292667278   2.115194003273936   0.061419318036297
   0.771000000000000   0.712156224483894   2.115204011461914   0.061573053560898
   0.770000000000000   0.712330449125978   2.115229425938360   0.061611698651476
   0.769000000000000   0.712872879042701   2.116998308445881   0.061726769054993
   0.768000000000000   0.719218327320345   2.121984888457958   0.061744452554466
   0.767000000000000   0.719985617914322   2.123482709947536   0.061898436019209
   0.766000000000000   0.720055532344990   2.132172903261912   0.061975774670674
   0.765000000000000   0.721030406327052   2.134644893318332   0.062073654940401
   0.764000000000000   0.722082124254103   2.142851288982953   0.062826351571861
   0.763000000000000   0.723596404720102   2.147097001300617   0.063021230982429
   0.762000000000000   0.726846485854037   2.153091699642402   0.063108460004480
   0.761000000000000   0.727849870186583   2.156410607151813   0.063290937343317
   0.760000000000000   0.729352863874594   2.161749570025873   0.063382854785816
   0.759000000000000   0.729906798694882   2.170986226814565   0.063420296363159
   0.758000000000000   0.730870702908475   2.172481118998804   0.063423030977252
   0.757000000000000   0.731586486650545   2.177073535021695   0.063455284799419
   0.756000000000000   0.732329448832359   2.197681164130422   0.063832013178557
   0.755000000000000   0.733034639074390   2.219878014044077   0.063869199653977
   0.754000000000000   0.733273740806015   2.234870627865133   0.064000687377098
   0.753000000000000   0.734985064395193   2.236921145810089   0.064409420538316
   0.752000000000000   0.735006916079049   2.247673181126719   0.064465936410274
   0.751000000000000   0.736173214818816   2.248088863073610   0.064480514981332
   0.750000000000000   0.737940496749330   2.249935345822939   0.064491022459744
   0.749000000000000   0.740095655356262   2.253911344695001   0.064630390323017
   0.748000000000000   0.740231349351923   2.255663372186855   0.064667928115208
   0.747000000000000   0.741362361784166   2.274529649131292   0.064676312127918
   0.746000000000000   0.741770701314075   2.276165851177353   0.064778744881348
   0.745000000000000   0.743270327384295   2.279647347096324   0.065152315799225
   0.744000000000000   0.745001810018737   2.281817518975330   0.065229852000012
   0.743000000000000   0.745594399632773   2.284723503438753   0.065265350081746
   0.742000000000000   0.746439738015945   2.299006930221037   0.065507852465772
   0.741000000000000   0.747873084743673   2.299060636192528   0.065662625858107
   0.740000000000000   0.748816041517539   2.302811940748152   0.065738309553541
   0.739000000000000   0.749424362372935   2.315170778775789   0.065831086499204
   0.738000000000000   0.750072538507764   2.327581641453039   0.065861195346657
   0.737000000000000   0.752193627697654   2.340509395255607   0.066010910638442
   0.736000000000000   0.752914943377595   2.343980660977019   0.066117359918695
   0.735000000000000   0.757753536147612   2.347860206795738   0.066411186404562
   0.734000000000000   0.757838272869516   2.349928904700476   0.066871977706080
   0.733000000000000   0.758988018855082   2.354187714915757   0.066880135969242
   0.732000000000000   0.760313978322126   2.356202588610408   0.067031683497849
   0.731000000000000   0.761677236813642   2.360381699965616   0.067084117493451
   0.730000000000000   0.761722781229802   2.367480164045034   0.067091174313537
   0.729000000000000   0.762145646462065   2.368601794971494   0.067280718837683
   0.728000000000000   0.763806148510542   2.370365166500391   0.067290140682352
   0.727000000000000   0.770973106606339   2.370574500070378   0.067448910066925
   0.726000000000000   0.774394228859827   2.374733736581706   0.067548261498056
   0.725000000000000   0.775013474971027   2.376582400187676   0.067644039408971
   0.724000000000000   0.775121062089100   2.377210601904121   0.067706213463171
   0.723000000000000   0.781277595536251   2.383963870172962   0.067924212203193
   0.722000000000000   0.782401535690454   2.390818338085305   0.067954071612591
   0.721000000000000   0.782850743470900   2.395302454653787   0.068013474299304
   0.720000000000000   0.783036768263545   2.397013586956955   0.068233527595410
   0.719000000000000   0.784920966123179   2.400219539808714   0.068329271784759
   0.718000000000000   0.785326827208259   2.403798558397781   0.068510408663499
   0.717000000000000   0.785589488100692   2.412918625914986   0.068671088604494
   0.716000000000000   0.786705549318109   2.416557580569114   0.068811281110028
   0.715000000000000   0.790559623267194   2.419693156261371   0.068848994464653
   0.714000000000000   0.792879382717139   2.420014559931381   0.068865922000988
   0.713000000000000   0.795454985944860   2.420268363694348   0.068948866739821
   0.712000000000000   0.796703818329201   2.425706287078154   0.069248657644270
   0.711000000000000   0.798634139452513   2.430712785578318   0.069361500887002
   0.710000000000000   0.800358540530797   2.445888503106161   0.069408027196629
   0.709000000000000   0.801875091515299   2.448117891560408   0.069468100794742
   0.708000000000000   0.802615909476913   2.448331417026769   0.069698797313699
   0.707000000000000   0.802991522414480   2.459885430382848   0.069812978656874
   0.706000000000000   0.804603652007553   2.473781216031822   0.069821759181164
   0.705000000000000   0.805514244246118   2.477999614128324   0.069969888208818
   0.704000000000000   0.806069507383940   2.496909908039449   0.070071701030257
   0.703000000000000   0.806459056843263   2.497429675054209   0.070239201352815
   0.702000000000000   0.807993320031082   2.505964916201045   0.070247290919455
   0.701000000000000   0.810724818259720   2.509558433908069   0.070403885943571
   0.700000000000000   0.813289789644428   2.516463326348485   0.070437792540779
   0.699000000000000   0.813346722819454   2.525262293647681   0.070516374559602
   0.698000000000000   0.815671323451316   2.530610529794667   0.070557622098329
   0.697000000000000   0.816063224955970   2.533341537897285   0.070952436725818
   0.696000000000000   0.818855219939425   2.536133937788182   0.071083893054963
   0.695000000000000   0.821345833558015   2.552114054436391   0.071255769882772
   0.694000000000000   0.826725616876613   2.558314200728027   0.071267600094923
   0.693000000000000   0.826727404836565   2.560463016565859   0.071268711683134
   0.692000000000000   0.828587411902049   2.570405194077163   0.071372675853750
   0.691000000000000   0.836286421043969   2.574773805607274   0.071401754508768
   0.690000000000000   0.840098412957453   2.616523977566287   0.071458947017351
   0.689000000000000   0.840921717452261   2.629128262087702   0.071666530286958
   0.688000000000000   0.841636418956639   2.631917140692525   0.071722710286121
   0.687000000000000   0.843674387577324   2.634286894349417   0.071742492663863
   0.686000000000000   0.844669560125299   2.635032589297181   0.071793884314995
   0.685000000000000   0.845689257813515   2.645375173960199   0.071993339903322
   0.684000000000000   0.846009971779972   2.655177160650109   0.072083163657246
   0.683000000000000   0.850751716276076   2.667002849227931   0.072088554404746
   0.682000000000000   0.852070016546799   2.668114815254946   0.072391959364091
   0.681000000000000   0.852917111634358   2.672448750975340   0.072461651362100
   0.680000000000000   0.853043706423962   2.674473357985410   0.072520865848693
   0.679000000000000   0.853543663141254   2.678007886309563   0.072541486738590
   0.678000000000000   0.854548694788192   2.684038844942106   0.072626726465457
   0.677000000000000   0.855504315908281   2.690834975933103   0.072758465541918
   0.676000000000000   0.856096946613568   2.698246572923067   0.072987496433107
   0.675000000000000   0.856381912735463   2.699821074331469   0.073212786518936
   0.674000000000000   0.857521546500126   2.706033081967839   0.073448968656423
   0.673000000000000   0.858299651702452   2.713294893992740   0.073636781494154
   0.672000000000000   0.859260081125577   2.718669321725322   0.073736280125971
   0.671000000000000   0.861729705175341   2.725001602872695   0.073790066477692
   0.670000000000000   0.864467318364911   2.725461320647993   0.074208516304917
   0.669000000000000   0.872509400082929   2.732656396610936   0.074240197643014
   0.668000000000000   0.873199444670899   2.732791734384628   0.074346356640281
   0.667000000000000   0.875039962484951   2.739924382341289   0.074363594520283
   0.666000000000000   0.875195333038337   2.751302779003456   0.074451159462913
   0.665000000000000   0.875532630254695   2.752710725467453   0.074454065812942
   0.664000000000000   0.879678160379552   2.760900993275386   0.074456713253021
   0.663000000000000   0.879788009538205   2.763194992351712   0.074523992350200
   0.662000000000000   0.880328270409510   2.769807646834366   0.074576516477355
   0.661000000000000   0.881509357802643   2.771771635605611   0.074595801024606
   0.660000000000000   0.881699185672464   2.774953707250085   0.074824105473121
   0.659000000000000   0.882126647880226   2.775086628223203   0.074913833607842
   0.658000000000000   0.882331248998261   2.778103368266589   0.075293767205440
   0.657000000000000   0.883649258857867   2.780248459958703   0.075572766294350
   0.656000000000000   0.886157587639816   2.781951927095391   0.076002105934902
   0.655000000000000   0.887124345695681   2.782392752960717   0.076083375387654
   0.654000000000000   0.887721600831536   2.786113889855657   0.076084388063104
   0.653000000000000   0.887748880125145   2.789189485999393   0.076132234212662
   0.652000000000000   0.887814304692416   2.791247886728165   0.076199351254960
   0.651000000000000   0.887872844825589   2.799464755031168   0.076330590892480
   0.650000000000000   0.890424438407951   2.808782560760128   0.076424931028381
   0.649000000000000   0.895077171680254   2.822195365988150   0.076489007049005
   0.648000000000000   0.897799132088014   2.823686218512412   0.076706622128842
   0.647000000000000   0.897886368748952   2.825563376480802   0.076868382952811
   0.646000000000000   0.898556079640682   2.828908922612759   0.076883791092291
   0.645000000000000   0.899163498603270   2.829794701954226   0.077028545536815
   0.644000000000000   0.903715299386057   2.836627888486617   0.077076962067600
   0.643000000000000   0.905790255325857   2.856658703514609   0.077559485415561
   0.642000000000000   0.906516308151343   2.863856819430816   0.078075807473587
   0.641000000000000   0.908273210571529   2.870549016863708   0.078125254954070
   0.640000000000000   0.908962737256570   2.873903659889527   0.078400279269327
   0.639000000000000   0.909856480229807   2.874516314151058   0.078495092963242
   0.638000000000000   0.910630582501968   2.882792178591704   0.078681006143681
   0.637000000000000   0.911315522865300   2.895042062505928   0.078686313587601
   0.636000000000000   0.915645980319747   2.907079945708917   0.078850605157624
   0.635000000000000   0.918021290290626   2.910645197350499   0.078994044870726
   0.634000000000000   0.918109079231513   2.930456705062968   0.079218834284097
   0.633000000000000   0.920793123022713   2.950211581144980   0.079249177399962
   0.632000000000000   0.923854258565828   2.950312894591955   0.079311572235476
   0.631000000000000   0.926554355022366   2.950445388495803   0.079726404357788
   0.630000000000000   0.927589572710269   2.951167205196814   0.079746108671891
   0.629000000000000   0.927819696232252   2.968734686861758   0.079826651279830
   0.628000000000000   0.928434785507924   2.974406538537223   0.080092633322518
   0.627000000000000   0.931741377740806   2.976027289818827   0.080303154893987
   0.626000000000000   0.931960622678403   2.984167483928348   0.080343408414371
   0.625000000000000   0.934445377633614   2.986114965707539   0.080363700858748
   0.624000000000000   0.934983082461792   2.986603141666789   0.080429611914882
   0.623000000000000   0.936218661276002   2.995246480908651   0.080436404222746
   0.622000000000000   0.936749556654698   3.002827487297457   0.080798661383721
   0.621000000000000   0.937113604527788   3.021243380977506   0.080867394200390
   0.620000000000000   0.940473569565259   3.022039774681967   0.080995580619165
   0.619000000000000   0.944452328122730   3.030791507705966   0.081051441043670
   0.618000000000000   0.944693788992737   3.031998456456606   0.081227912989401
   0.617000000000000   0.950039314641113   3.036475487723803   0.081307709740803
   0.616000000000000   0.956626885028926   3.041255979565121   0.081482217192078
   0.615000000000000   0.958622883971401   3.045092738462773   0.081578644007606
   0.614000000000000   0.959984293524108   3.059944364436885   0.081835734691373
   0.613000000000000   0.960448949629462   3.072281061637737   0.081982306847100
   0.612000000000000   0.960994839277909   3.076133388476165   0.082130321734857
   0.611000000000000   0.963120387201149   3.077076016929514   0.082243768411038
   0.610000000000000   0.964467271710387   3.080325948858271   0.082460375766413
   0.609000000000000   0.965168466702710   3.086075291311114   0.082542058065882
   0.608000000000000   0.967204695348667   3.086876854823477   0.082595155130530
   0.607000000000000   0.968699163220927   3.088366903361739   0.082629340220825
   0.606000000000000   0.968827799896223   3.096961810321596   0.082720783460337
   0.605000000000000   0.978572454893432   3.112492921665496   0.082949109924753
   0.604000000000000   0.979476726576429   3.114882633532177   0.083201795371469
   0.603000000000000   0.979859561677522   3.117118999954062   0.083368187010722
   0.602000000000000   0.982345045982938   3.118923949170084   0.083412250468211
   0.601000000000000   0.985906140887298   3.123539831136303   0.083502008283958
   0.600000000000000   0.986349403234484   3.123966012613543   0.083539420885377
   0.599000000000000   0.986872011180945   3.127274812154564   0.083609210181274
   0.598000000000000   0.987391745057527   3.127378393555899   0.083847478886673
   0.597000000000000   0.988289233200661   3.127668589524022   0.083854998903533
   0.596000000000000   0.992709698748867   3.137113415621116   0.083884118371005
   0.595000000000000   0.994075737524427   3.141624386155604   0.083912345162018
   0.594000000000000   0.997750971770792   3.147720973385346   0.084183078600751
   0.593000000000000   0.998506249635378   3.163700064188179   0.084322996840490
   0.592000000000000   0.999442064072663   3.164781838023005   0.084360092811863
   0.591000000000000   1.002639912482765   3.169480162756047   0.085159226915531
   0.590000000000000   1.003669995215608   3.172276763840586   0.085581659174622
   0.589000000000000   1.004371668493499   3.174421438497838   0.085699600185186
   0.588000000000000   1.004453909657977   3.175760852796261   0.085864089123952
   0.587000000000000   1.006406809402788   3.175855545927453   0.085878173629223
   0.586000000000000   1.007074611134449   3.176842755714532   0.086065526053243
   0.585000000000000   1.007239337719113   3.179714671335313   0.086388521143663
   0.584000000000000   1.009567410906649   3.195947932912994   0.086407120817992
   0.583000000000000   1.009703892101290   3.212413855354535   0.086434431500103
   0.582000000000000   1.012877872806733   3.217578291675959   0.086636071939066
   0.581000000000000   1.016420073573822   3.223438010369080   0.086720127970491
   0.580000000000000   1.016496413499768   3.232020164235858   0.087063822962391
   0.579000000000000   1.016585498721560   3.236882791394581   0.087095745943962
   0.578000000000000   1.018255315531377   3.239443277315001   0.087154272872878
   0.577000000000000   1.018375339607401   3.245513773999009   0.087264853201491
   0.576000000000000   1.021802026727373   3.247620335404100   0.087271329966844
   0.575000000000000   1.023217087625531   3.249469177893467   0.087423209308741
   0.574000000000000   1.023618220192573   3.258118093611071   0.087659941838846
   0.573000000000000   1.025530005528607   3.290416307370077   0.087934534767726
   0.572000000000000   1.029376439694693   3.291902401567305   0.088214865121072
   0.571000000000000   1.029378120705696   3.293009188498290   0.088372910327288
   0.570000000000000   1.032643361077876   3.309788568942996   0.089114092233561
   0.569000000000000   1.034996896732790   3.313407418660139   0.089286936190957
   0.568000000000000   1.037783425517483   3.313730940991117   0.089819232849278
   0.567000000000000   1.039026193528276   3.314527029182001   0.089822167920587
   0.566000000000000   1.039607695461162   3.323761811167878   0.089876530853916
   0.565000000000000   1.040058541271049   3.339859610937850   0.089935705798963
   0.564000000000000   1.041450333747864   3.355345077725054   0.089948363316621
   0.563000000000000   1.041484981452836   3.356066340385103   0.090409638056286
   0.562000000000000   1.042805131596595   3.367361465591689   0.090477858274743
   0.561000000000000   1.043562635683402   3.379424176028141   0.090503503737428
   0.560000000000000   1.044263233661186   3.392304222136031   0.090539008324666
   0.559000000000000   1.046304284538849   3.396107849423608   0.090560697838007
   0.558000000000000   1.048046440081597   3.404365013595785   0.090591671668213
   0.557000000000000   1.050450893977181   3.412508816564773   0.090644140965718
   0.556000000000000   1.053344481346255   3.414590527848842   0.091157484176028
   0.555000000000000   1.055963811412864   3.423291574475972   0.091310189298358
   0.554000000000000   1.056408454351549   3.431650060995954   0.091439443018743
   0.553000000000000   1.056641339167343   3.431853284888237   0.091485687219188
   0.552000000000000   1.058373759040546   3.433959726984303   0.091581129419196
   0.551000000000000   1.060519420051784   3.445885845469264   0.092006294152355
   0.550000000000000   1.062094394214690   3.449899544732285   0.092020287023075
   0.549000000000000   1.063112817188484   3.454194908389141   0.092085513035488
   0.548000000000000   1.066332717350307   3.455887072055023   0.092620616214250
   0.547000000000000   1.066361633523041   3.469908185614758   0.092741545129572
   0.546000000000000   1.069531609551138   3.475916379213868   0.092746967689306
   0.545000000000000   1.070183152136274   3.501700102109258   0.092758440844905
   0.544000000000000   1.072402643116636   3.512954457238426   0.092868010705991
   0.543000000000000   1.072950546728777   3.527802141917978   0.092907821191649
   0.542000000000000   1.073308072385866   3.529179179264463   0.093482623823984
   0.541000000000000   1.074017628993019   3.545857433334256   0.093563533349526
   0.540000000000000   1.074189359437446   3.559625514619882   0.093697212618410
   0.539000000000000   1.074336483665927   3.564708199611420   0.093801935057520
   0.538000000000000   1.078962630693689   3.584990019634632   0.093958579045138
   0.537000000000000   1.079127617143048   3.587111039106150   0.094006725932986
   0.536000000000000   1.088220462502454   3.597392848647252   0.094153669669102
   0.535000000000000   1.090109928099161   3.613097002155434   0.094230103113954
   0.534000000000000   1.094297228264685   3.615519266910109   0.094240687297289
   0.533000000000000   1.095308929782219   3.624830708759900   0.094490637344721
   0.532000000000000   1.095454779261985   3.627008352043087   0.094837984052554
   0.531000000000000   1.096799790087846   3.627700213856490   0.094863980029656
   0.530000000000000   1.096885804458043   3.628875236094408   0.094971056350442
   0.529000000000000   1.101157476035100   3.633274571258593   0.095073353425080
   0.528000000000000   1.101583029921771   3.633509574300048   0.095097624256038
   0.527000000000000   1.103078908120395   3.636494600881566   0.095293870104641
   0.526000000000000   1.104297283453329   3.639001152313167   0.095298438254246
   0.525000000000000   1.106038092089821   3.644691948469978   0.095436441680122
   0.524000000000000   1.107594407228130   3.665829435525114   0.095538662962357
   0.523000000000000   1.109207512220736   3.676591520177817   0.095555784886773
   0.522000000000000   1.112094872978744   3.677168880490109   0.095843301159630
   0.521000000000000   1.112517229356411   3.680928287661749   0.095911070982046
   0.520000000000000   1.115290988229924   3.687278309256941   0.096046698443539
   0.519000000000000   1.116516004626241   3.706528296877313   0.096164047754955
   0.518000000000000   1.119765683016296   3.720486754346662   0.096260447564160
   0.517000000000000   1.120994369675631   3.727173600335207   0.096886173933526
   0.516000000000000   1.124230758525624   3.735739308261479   0.097335874016516
   0.515000000000000   1.124519007237719   3.736844844746474   0.097423689949144
   0.514000000000000   1.126161343597671   3.741717576426681   0.097535168308028
   0.513000000000000   1.128244908996034   3.753032466419726   0.097536497979844
   0.512000000000000   1.129458793561179   3.755365462659134   0.097733451464383
   0.511000000000000   1.132076909994208   3.762618727924583   0.097809423492521
   0.510000000000000   1.133706930336471   3.774260773427474   0.097883731149431
   0.509000000000000   1.134569958023815   3.774509192459170   0.098229342200342
   0.508000000000000   1.135239691738709   3.791289222199048   0.098610682996023
   0.507000000000000   1.135845121068780   3.796522387806110   0.098669816292237
   0.506000000000000   1.136164770665169   3.805465840362720   0.098745483887175
   0.505000000000000   1.139166695891431   3.807156127957409   0.098760771856640
   0.504000000000000   1.139810973379308   3.807685475079021   0.098826974929689
   0.503000000000000   1.143659737083458   3.818628613643896   0.098884762953493
   0.502000000000000   1.145789548844606   3.821750908760411   0.098972896117371
   0.501000000000000   1.147337152487609   3.822207126223149   0.099083582762064
   0.500000000000000   1.150798635070639   3.834576248990845   0.099185384823501
   0.499000000000000   1.154914268350701   3.850520488391567   0.099329105389929
   0.498000000000000   1.161839237111947   3.862862816107164   0.099336530824114
   0.497000000000000   1.163957070738381   3.863008335358906   0.099740946541336
   0.496000000000000   1.166189752160691   3.867044158440684   0.099836971786769
   0.495000000000000   1.170163796081096   3.873755449591807   0.099900201098510
   0.494000000000000   1.170759469826510   3.880563791710953   0.100002476129599
   0.493000000000000   1.171394692859462   3.881192154960650   0.100056107048172
   0.492000000000000   1.176044468285786   3.890559535576400   0.100115036678096
   0.491000000000000   1.177080055950835   3.894838071124869   0.100115055232938
   0.490000000000000   1.179208213815338   3.895082267784542   0.100359254370445
   0.489000000000000   1.181431768818563   3.905119534014148   0.100577135013531
   0.488000000000000   1.182935036683128   3.910997484622095   0.101173510897752
   0.487000000000000   1.183437671025073   3.915451311068285   0.101185320959232
   0.486000000000000   1.184142522034588   3.920511019617539   0.101291225093212
   0.485000000000000   1.185465638743011   3.928513455840887   0.101330415542688
   0.484000000000000   1.187299301815751   3.956638363720500   0.101501299047796
   0.483000000000000   1.188076482963111   3.979276191821866   0.101561848045245
   0.482000000000000   1.189001788238841   3.988170147901208   0.101586541728225
   0.481000000000000   1.189343048139590   3.997020371108464   0.102027066638669
   0.480000000000000   1.189489026071515   4.006790244406037   0.102290524668190
   0.479000000000000   1.190300604074888   4.050545399941641   0.102560821242201
   0.478000000000000   1.192750744560633   4.051526219386425   0.102768275697793
   0.477000000000000   1.199199097555315   4.084761079556260   0.103086902872436
   0.476000000000000   1.199542098859455   4.086342616466631   0.103131620912006
   0.475000000000000   1.202479991619362   4.087200836825553   0.103224830912714
   0.474000000000000   1.203998851166830   4.121853255790247   0.103295557155452
   0.473000000000000   1.206665782733481   4.133249227252923   0.103693605288984
   0.472000000000000   1.211153743364686   4.138171050124336   0.103694996990301
   0.471000000000000   1.215903147833739   4.151633061852563   0.103880836097474
   0.470000000000000   1.221853577849153   4.159874235842786   0.103976178672890
   0.469000000000000   1.225974442958315   4.160882280457281   0.104227027698440
   0.468000000000000   1.229248483667609   4.168330327080280   0.104232071120091
   0.467000000000000   1.230097328895284   4.172286764790845   0.104244230250133
   0.466000000000000   1.235772576095463   4.175740776269999   0.104408232619701
   0.465000000000000   1.238950194942558   4.177020202564949   0.105311892199412
   0.464000000000000   1.239997573769082   4.183735787264503   0.105684233905189
   0.463000000000000   1.241307796914539   4.216682871687411   0.106033586736256
   0.462000000000000   1.242519659181135   4.217958723245551   0.106034862062441
   0.461000000000000   1.244189960354520   4.222400658550956   0.106343002727790
   0.460000000000000   1.244416619843494   4.228861719936401   0.106356108905694
   0.459000000000000   1.246697960155748   4.231655555439459   0.106502950333626
   0.458000000000000   1.247476376868443   4.236932415795273   0.106625023350227
   0.457000000000000   1.249962690740445   4.237551061702021   0.107015924392450
   0.456000000000000   1.254336468850425   4.250529620909193   0.107064240954477
   0.455000000000000   1.257657546647986   4.254569764027469   0.107176014623851
   0.454000000000000   1.258812207794576   4.267123466364215   0.107652384614864
   0.453000000000000   1.261092664853609   4.267817281132058   0.107800635959288
   0.452000000000000   1.262837365834200   4.271401777525136   0.107885138993826
   0.451000000000000   1.263874866219564   4.277593802690990   0.107900096403524
   0.450000000000000   1.265790477740054   4.308811225775127   0.108195238931560
   0.449000000000000   1.266274942685424   4.316689101031319   0.108310278469026
   0.448000000000000   1.266982590984580   4.317346919412795   0.108385484574957
   0.447000000000000   1.268380047328573   4.337645443132987   0.108560213403732
   0.446000000000000   1.276298007982471   4.352016418520071   0.108967314961154
   0.445000000000000   1.278414582318919   4.357968185699781   0.109800509447765
   0.444000000000000   1.282372685831412   4.361077188778934   0.109946439008245
   0.443000000000000   1.286097806539429   4.362426311982049   0.110091295792972
   0.442000000000000   1.289868746399373   4.363195221375541   0.110312728965536
   0.441000000000000   1.295340376196772   4.373716514042869   0.110399280578642
   0.440000000000000   1.296111278162523   4.384453398091591   0.110485763770563
   0.439000000000000   1.296117941311147   4.391898478941544   0.110918090687137
   0.438000000000000   1.296372316856280   4.405860046572281   0.110996387685066
   0.437000000000000   1.301365507311454   4.406716484026286   0.111167333232108
   0.436000000000000   1.301602238681890   4.421491156692191   0.111405278308686
   0.435000000000000   1.304453514086187   4.422493859406401   0.111537571540866
   0.434000000000000   1.306873692926698   4.426116046114482   0.111584891024319
   0.433000000000000   1.307135106977575   4.432387426602613   0.111597132193880
   0.432000000000000   1.315095589379119   4.432507887836675   0.111606760541020
   0.431000000000000   1.320131215306735   4.445136915293857   0.111653993420335
   0.430000000000000   1.321924444497080   4.449820267059808   0.111689441700643
   0.429000000000000   1.323790725816935   4.459398180916836   0.111767476567205
   0.428000000000000   1.324529757863995   4.460415554977136   0.112064789725526
   0.427000000000000   1.324562056506572   4.467903152620933   0.112171398408405
   0.426000000000000   1.331709887284525   4.478597777641787   0.112386777529141
   0.425000000000000   1.332480614634116   4.490092878209418   0.112645186192130
   0.424000000000000   1.335421146461074   4.504705398704777   0.112869114051531
   0.423000000000000   1.336866163975677   4.505038094688336   0.113169982512908
   0.422000000000000   1.337609557125732   4.518352869654116   0.113338234848656
   0.421000000000000   1.339770308442331   4.520929507227283   0.113545098546156
   0.420000000000000   1.341126708832824   4.521799325420855   0.114410794209368
   0.419000000000000   1.341726211303950   4.527787670684594   0.114427367557101
   0.418000000000000   1.347746542948863   4.533054302399357   0.114533630447205
   0.417000000000000   1.349003131228228   4.536931023292380   0.114549513564535
   0.416000000000000   1.350880866831717   4.543502677077922   0.114604984007574
   0.415000000000000   1.354835743627859   4.555554681556711   0.114638287857967
   0.414000000000000   1.354927286996677   4.556399651396036   0.114693298304762
   0.413000000000000   1.355738557298221   4.562879149097780   0.114809594732103
   0.412000000000000   1.356153334882894   4.567838436690858   0.115072731789996
   0.411000000000000   1.357736520420838   4.572202416707196   0.115724508310360
   0.410000000000000   1.363868252888039   4.585493596259228   0.115958965544225
   0.409000000000000   1.368405351744947   4.586147139837955   0.116166245372690
   0.408000000000000   1.368643885270563   4.589840749859987   0.116647741111535
   0.407000000000000   1.368871528140613   4.597205262395877   0.116735070950147
   0.406000000000000   1.369188108329939   4.600789195587626   0.116753127072483
   0.405000000000000   1.369351974504218   4.606364552688154   0.116838954574950
   0.404000000000000   1.373669066062104   4.612964776692264   0.117100253715757
   0.403000000000000   1.377254273107047   4.614401138250997   0.117416501723460
   0.402000000000000   1.378908433185523   4.619668226211351   0.117538713844180
   0.401000000000000   1.380013756611006   4.622861436456808   0.117981170110824
   0.400000000000000   1.380602773363169   4.643400598877313   0.118302142546866
   0.399000000000000   1.383003823876022   4.649490999840867   0.118481720775421
   0.398000000000000   1.387261961564308   4.656318623861663   0.118496216849676
   0.397000000000000   1.388768263612586   4.663955593920327   0.118796233306285
   0.396000000000000   1.393220386742922   4.671169844870348   0.118834308828724
   0.395000000000000   1.394795658114393   4.671216572088316   0.119225084088682
   0.394000000000000   1.404596974605292   4.689318736531011   0.119435394959527
   0.393000000000000   1.405697535199215   4.694270161524185   0.119602195502954
   0.392000000000000   1.406417447280345   4.695951174175707   0.119697049932407
   0.391000000000000   1.410425153018082   4.698717102145017   0.119857591204826
   0.390000000000000   1.410747225763520   4.715261319121015   0.119957321396910
   0.389000000000000   1.413176990396473   4.722705796206110   0.120144850991692
   0.388000000000000   1.413364970584034   4.742402821284684   0.120318729316932
   0.387000000000000   1.417272542817199   4.743520580893440   0.120334748150365
   0.386000000000000   1.422424141866067   4.749542987605009   0.120461143607473
   0.385000000000000   1.422678443422283   4.764084186899379   0.120644256871437
   0.384000000000000   1.426090425189207   4.777145022068731   0.120978494902257
   0.383000000000000   1.435539149923799   4.780925664316179   0.120984008754475
   0.382000000000000   1.436189505169692   4.789233637507639   0.121062472222539
   0.381000000000000   1.437566382709266   4.807666173077540   0.121355219359746
   0.380000000000000   1.437903884509918   4.821061107387453   0.121824880451158
   0.379000000000000   1.440866050270296   4.822831404283096   0.122595555660668
   0.378000000000000   1.442063003477132   4.850044264146029   0.122777160819952
   0.377000000000000   1.442277653118041   4.856223285757373   0.122872576745078
   0.376000000000000   1.445625602949654   4.857450703881624   0.123175984569926
   0.375000000000000   1.448738557654211   4.864785313903911   0.123278854823555
   0.374000000000000   1.450026223945050   4.871734109976159   0.123368441369797
   0.373000000000000   1.451163753892211   4.879500161589305   0.123715965224052
   0.372000000000000   1.451703396210486   4.880138079498407   0.123952116455718
   0.371000000000000   1.453947383156623   4.899089084319947   0.124672818667448
   0.370000000000000   1.457418135771143   4.899753988454664   0.124677284210170
   0.369000000000000   1.459593390814542   4.926955848686613   0.125016781185860
   0.368000000000000   1.460206172726806   4.929769899876812   0.125018494718650
   0.367000000000000   1.461684032367246   4.976067928383875   0.125105223715270
   0.366000000000000   1.463244146182848   4.980849995410878   0.125400975922890
   0.365000000000000   1.464217779189388   4.993033719734622   0.125655372465154
   0.364000000000000   1.468870601247506   4.996844661396135   0.125921725984278
   0.363000000000000   1.469061056289864   5.003595125206043   0.126256998944225
   0.362000000000000   1.469635004079170   5.006688284835839   0.126548263574840
   0.361000000000000   1.469856625298585   5.012736722253140   0.126626975568987
   0.360000000000000   1.471998531881444   5.020886695658408   0.127065931335186
   0.359000000000000   1.477593842922320   5.025804749846943   0.127434991707354
   0.358000000000000   1.483403841504850   5.027845504740517   0.127654226495960
   0.357000000000000   1.486744941079326   5.040841995256145   0.128007931175287
   0.356000000000000   1.487356814871557   5.048522577942150   0.128325296811129
   0.355000000000000   1.489566348964311   5.058186485208948   0.128550873902936
   0.354000000000000   1.492085909596734   5.064691937793743   0.128603500095824
   0.353000000000000   1.496247177449241   5.083236219172100   0.128831875796646
   0.352000000000000   1.500178815793651   5.096478892065642   0.129257999950609
   0.351000000000000   1.500639122722748   5.103267901393994   0.129346431077238
   0.350000000000000   1.504274515578579   5.105319026703236   0.129384608024705
   0.349000000000000   1.505955515974482   5.105817625813862   0.130097441113238
   0.348000000000000   1.506087205416641   5.106809381941205   0.130598792275952
   0.347000000000000   1.506969089354883   5.110780775864752   0.130703873988745
   0.346000000000000   1.509265796342128   5.132934944504144   0.130780578805268
   0.345000000000000   1.510440197210773   5.135296256957147   0.130875823383344
   0.344000000000000   1.510501180158235   5.135653352323390   0.131037822885891
   0.343000000000000   1.518290601963999   5.154828465438575   0.131369094685849
   0.342000000000000   1.523057531681240   5.155955481799259   0.131520062916547
   0.341000000000000   1.526236126952605   5.156363821092956   0.132429714266853
   0.340000000000000   1.528692999926606   5.180023590758704   0.132686629513408
   0.339000000000000   1.529398764253728   5.188388404542171   0.132803083900665
   0.338000000000000   1.531756135385357   5.215794805422305   0.133506658138449
   0.337000000000000   1.532810030336107   5.223492523489045   0.133560840127698
   0.336000000000000   1.534205298612552   5.228077162296568   0.133593673141538
   0.335000000000000   1.534506883287960   5.273993289058343   0.133968076802714
   0.334000000000000   1.539760116235850   5.278163183145217   0.134060935776982
   0.333000000000000   1.541815012747755   5.290149458684993   0.134666369903257
   0.332000000000000   1.545753796819577   5.322183259159928   0.134905837561670
   0.331000000000000   1.547562844144568   5.328255276435957   0.134978416248263
   0.330000000000000   1.548712651957177   5.331386043711788   0.135866337039121
   0.329000000000000   1.549323008834895   5.376844645259738   0.135973491924663
   0.328000000000000   1.563137310401639   5.386688441443466   0.136125260390560
   0.327000000000000   1.565446727279234   5.400460350571990   0.137329657359064
   0.326000000000000   1.567171913475979   5.431131010625760   0.137382401040137
   0.325000000000000   1.570030592893345   5.442253290652038   0.137735781418112
   0.324000000000000   1.570621060819761   5.449805418630281   0.138006779393821
   0.323000000000000   1.570743074089922   5.453110871570280   0.138183306184561
   0.322000000000000   1.570939863210442   5.491361387610411   0.138295833171972
   0.321000000000000   1.576335500826339   5.506560995066848   0.138321618687606
   0.320000000000000   1.579378743378977   5.506903118253649   0.138388524600938
   0.319000000000000   1.579710632477993   5.509051458811638   0.138728600996133
   0.318000000000000   1.581965138773130   5.511146396644770   0.138817339883804
   0.317000000000000   1.584258515423300   5.520969407192738   0.138831120085763
   0.316000000000000   1.589142840780846   5.540745982947466   0.139205401883842
   0.315000000000000   1.590638887509870   5.544504539695096   0.139435013595878
   0.314000000000000   1.590926501685678   5.544718154913908   0.139453160476887
   0.313000000000000   1.592993998960781   5.551817974249338   0.139501707272317
   0.312000000000000   1.602400910947644   5.555544175589485   0.139917420030719
   0.311000000000000   1.607455254955145   5.583396648712469   0.139922007485457
   0.310000000000000   1.607537139394511   5.595755994118701   0.139996922805479
   0.309000000000000   1.609211507933522   5.668119280776192   0.140184634915425
   0.308000000000000   1.612204448746224   5.676815476299604   0.140504682563044
   0.307000000000000   1.613260328987352   5.683974210672900   0.141022909159177
   0.306000000000000   1.615288711668629   5.713271213643837   0.141317681342211
   0.305000000000000   1.615726923085259   5.719924045798165   0.141674016853305
   0.304000000000000   1.615787177721995   5.747876999505709   0.141704704791741
   0.303000000000000   1.618373379491987   5.753739997714272   0.141955097398595
   0.302000000000000   1.620515934867185   5.767865825596567   0.142860769763843
   0.301000000000000   1.623019335530797   5.780460340774579   0.142987999928205
   0.300000000000000   1.623721937901824   5.784450207102570   0.143024708719112
   0.299000000000000   1.637507770888453   5.797212045528308   0.143436472674965
   0.298000000000000   1.642208443617343   5.821365844143291   0.143987566298725
   0.297000000000000   1.646478541010273   5.822215469712454   0.144334042338160
   0.296000000000000   1.648325569454304   5.838721527284061   0.144335200885705
   0.295000000000000   1.656523974465124   5.843600766280970   0.144337858471334
   0.294000000000000   1.658858705937376   5.857533540303773   0.144901800850764
   0.293000000000000   1.661517761589932   5.893892635427896   0.144920506317478
   0.292000000000000   1.669078001570990   5.910058407784665   0.145050722764283
   0.291000000000000   1.679618616152709   5.916100762840194   0.145246837153142
   0.290000000000000   1.690738376845365   5.916643530915362   0.145367888792628
   0.289000000000000   1.695735585179405   5.927965224785654   0.145559751308346
   0.288000000000000   1.699663332386219   5.930371477554445   0.145613994930747
   0.287000000000000   1.701379827637181   5.948974213300464   0.145683482105976
   0.286000000000000   1.702046446349717   5.956511725603896   0.146083106900886
   0.285000000000000   1.709409519681657   5.962615209174147   0.146530747528445
   0.284000000000000   1.715340365366035   5.968066005251227   0.147413440868760
   0.283000000000000   1.719611684578052   5.975301242736208   0.147715270460066
   0.282000000000000   1.723446373877445   5.985520549081723   0.148220299503886
   0.281000000000000   1.723863786541862   6.004647261879176   0.148356529087785
   0.280000000000000   1.728894838098351   6.038109644330120   0.148420401060746
   0.279000000000000   1.733659762652770   6.045751805891268   0.148525026956365
   0.278000000000000   1.754058361720974   6.109667783473393   0.149141607009275
   0.277000000000000   1.756704503855124   6.110814591769682   0.149439287225063
   0.276000000000000   1.759112308424240   6.152126855744598   0.149489588275321
   0.275000000000000   1.763505151145931   6.177863291228033   0.150030255401494
   0.274000000000000   1.768920550766838   6.180099710447697   0.150439360906922
   0.273000000000000   1.770198989395893   6.191083088958353   0.151203919045334
   0.272000000000000   1.771918693702560   6.192412927746068   0.151802629413993
   0.271000000000000   1.772423608362474   6.228236418944389   0.151829625819871
   0.270000000000000   1.772700583837978   6.234640417831479   0.151979689042001
   0.269000000000000   1.777433064751059   6.235656987759483   0.151984139768598
   0.268000000000000   1.783350126995006   6.241422738691941   0.152083344201899
   0.267000000000000   1.786318341761469   6.241543460770725   0.152097689292480
   0.266000000000000   1.788804574118171   6.241705121636087   0.152849598633384
   0.265000000000000   1.791019245288461   6.243740966425003   0.153043053293414
   0.264000000000000   1.801190983805244   6.254570304726643   0.153441952499236
   0.263000000000000   1.802778930744899   6.286896710168951   0.154150351728734
   0.262000000000000   1.806566440318358   6.304918312620101   0.154257790223330
   0.261000000000000   1.811716687608693   6.339766663176310   0.154484788184216
   0.260000000000000   1.816340703487254   6.353839381759841   0.154652255521605
   0.259000000000000   1.817215251343397   6.395025709293238   0.154725248233671
   0.258000000000000   1.835581478024122   6.398439849810275   0.155013043510684
   0.257000000000000   1.844474403078210   6.403312312246157   0.155774478711948
   0.256000000000000   1.846861941637552   6.404110949511772   0.156115077802468
   0.255000000000000   1.849037227591442   6.459268985752359   0.156195480274953
   0.254000000000000   1.849164760008227   6.491761779311423   0.156553968265051
   0.253000000000000   1.854390070484186   6.493125985565279   0.156637111826784
   0.252000000000000   1.854612639233904   6.504973492054582   0.156790394010971
   0.251000000000000   1.855735458176521   6.521475060036430   0.157477513459902
   0.250000000000000   1.859247010912854   6.530758706652184   0.157847580425780
   0.249000000000000   1.868801808070087   6.600962893670095   0.157907567946998
   0.248000000000000   1.873788750440072   6.634239267356214   0.158507044717622
   0.247000000000000   1.876053088760119   6.649787070737673   0.159915247632986
   0.246000000000000   1.876513290187210   6.657857166300801   0.159977384803763
   0.245000000000000   1.888506884005792   6.678739760139660   0.160186429946536
   0.244000000000000   1.890545141969958   6.688419126347725   0.160334804255910
   0.243000000000000   1.906007135338199   6.740552639436622   0.160450766604070
   0.242000000000000   1.918479843212227   6.744729671797542   0.160587301685809
   0.241000000000000   1.926103860589687   6.747037856804001   0.161464622274050
   0.240000000000000   1.928972649090449   6.752685634749355   0.161698479474023
   0.239000000000000   1.933476134319106   6.767204986456525   0.161810250662937
   0.238000000000000   1.934784285925956   6.776663164451234   0.161868793948227
   0.237000000000000   1.934814171115628   6.782288769853800   0.162348115303947
   0.236000000000000   1.945493033653426   6.806359940591518   0.162896981746241
   0.235000000000000   1.955092432406121   6.839168869542151   0.163873420393929
   0.234000000000000   1.955886907939684   6.874889920148207   0.164080631403377
   0.233000000000000   1.957642748110331   6.895671759862479   0.164277950851206
   0.232000000000000   1.963224741615692   6.902556320708609   0.164505580844503
   0.231000000000000   1.967122842745797   6.933968879417890   0.164970291959189
   0.230000000000000   1.967656838092844   6.938666331896354   0.165027677601724
   0.229000000000000   1.967996549052417   6.940815863839703   0.165818346223988
   0.228000000000000   1.971263869754145   6.949064191517276   0.166070269433604
   0.227000000000000   1.972730974533088   6.955594926101273   0.166158048374976
   0.226000000000000   1.973404747021962   6.960130222300225   0.166511210221357
   0.225000000000000   1.975063313669088   6.965763401041620   0.166830303840119
   0.224000000000000   1.977337927016737   6.983922840441254   0.167313791304576
   0.223000000000000   1.979962716066861   7.005993446253513   0.167389193415636
   0.222000000000000   1.989393510831920   7.006496722941492   0.167437749675048
   0.221000000000000   1.998700493294319   7.013679545522978   0.167467864941709
   0.220000000000000   2.003930230901217   7.031786696586670   0.168790975443233
   0.219000000000000   2.011405867875001   7.038201725055254   0.168898882506129
   0.218000000000000   2.015001499404138   7.050206547269340   0.169903918661636
   0.217000000000000   2.017791879631667   7.092331284254297   0.170085519454221
   0.216000000000000   2.017949399879208   7.158500596588057   0.170245999552150
   0.215000000000000   2.028742652103936   7.183925428026630   0.170511887659378
   0.214000000000000   2.034792334759131   7.199915920139327   0.170632360796361
   0.213000000000000   2.035769615419048   7.201566562256442   0.170701912197197
   0.212000000000000   2.038942368875730   7.215310897560187   0.170719701069270
   0.211000000000000   2.046426360380135   7.227002678927359   0.171170028028991
   0.210000000000000   2.048399246307208   7.261597240335501   0.171263463795208
   0.209000000000000   2.050888809636315   7.277812039450668   0.171793067770169
   0.208000000000000   2.051074109855455   7.303656832915056   0.171837852430145
   0.207000000000000   2.065859523140874   7.329161661818579   0.173561327658832
   0.206000000000000   2.067678784223053   7.369803345549267   0.173745626260485
   0.205000000000000   2.079093301449908   7.384147437165879   0.173991804000979
   0.204000000000000   2.084611695066675   7.388865789881408   0.174654228007997
   0.203000000000000   2.102193529390040   7.482819522322854   0.174655756878241
   0.202000000000000   2.108067010780966   7.490737400226264   0.175064280301198
   0.201000000000000   2.114445576075436   7.542968507241341   0.175623727378155
   0.200000000000000   2.115364464162809   7.544249703663086   0.175951630474007
   0.199000000000000   2.124628330316211   7.548106476735901   0.176812685820318
   0.198000000000000   2.139133785685189   7.569305500520722   0.177217177919307
   0.197000000000000   2.140308948551926   7.619903888670186   0.178110438830059
   0.196000000000000   2.140980488813818   7.620601421858920   0.178454875349691
   0.195000000000000   2.142362357743821   7.631967094581086   0.178855675269205
   0.194000000000000   2.148970895249906   7.635134693249935   0.179359379109112
   0.193000000000000   2.149091068171063   7.641336242269576   0.181137607976269
   0.192000000000000   2.149103173237925   7.646331538831693   0.181371516057905
   0.191000000000000   2.151714654720500   7.646902523576867   0.181954253328979
   0.190000000000000   2.164272224233728   7.679052693774632   0.182438865186934
   0.189000000000000   2.170871853721398   7.685378306455862   0.182782927942951
   0.188000000000000   2.174647550895140   7.703595769974713   0.183220277200375
   0.187000000000000   2.178444212907372   7.717277634612493   0.183288855750331
   0.186000000000000   2.182193218032655   7.719634803771967   0.183511445360087
   0.185000000000000   2.191578378932466   7.835211498600717   0.183543629673863
   0.184000000000000   2.196747253792809   7.848409210094807   0.184337921895526
   0.183000000000000   2.207774527412130   7.899015934457005   0.187640093692193
   0.182000000000000   2.221957707860235   7.914593213924511   0.187688726997007
   0.181000000000000   2.228936390067028   7.925094495986666   0.187768799390161
   0.180000000000000   2.231129529205758   8.031989760424253   0.188312514364821
   0.179000000000000   2.232953500408274   8.038555714063037   0.188440112381842
   0.178000000000000   2.238120131462151   8.057215131888899   0.188648311206025
   0.177000000000000   2.242487714221050   8.133545608627280   0.189020676819866
   0.176000000000000   2.252523418172840   8.133930735787212   0.189284759708854
   0.175000000000000   2.259744955549398   8.140456208319289   0.191393109711408
   0.174000000000000   2.288585546351812   8.177586175495042   0.191663602065134
   0.173000000000000   2.291632800302698   8.182829057097305   0.192155183255349
   0.172000000000000   2.294102382191677   8.197864135284220   0.192861707355967
   0.171000000000000   2.297991603436834   8.200326103629971   0.193128907430485
   0.170000000000000   2.303014317411936   8.203623592294180   0.193567668988606
   0.169000000000000   2.314700528570627   8.210419902066267   0.194332025876431
   0.168000000000000   2.327290058504367   8.234371874819871   0.194436757404388
   0.167000000000000   2.330721356283791   8.247934692945030   0.194462389762497
   0.166000000000000   2.331931173658181   8.271612395517101   0.194700609763220
   0.165000000000000   2.338932842877419   8.280768773445313   0.195162588163604
   0.164000000000000   2.347037344187083   8.303525613960046   0.195756930689150
   0.163000000000000   2.360743710737228   8.383468296570577   0.196081408180559
   0.162000000000000   2.364154456936667   8.393514776028574   0.196969998808745
   0.161000000000000   2.373616220194799   8.408024278335107   0.197892201795571
   0.160000000000000   2.378859686125946   8.424121298049258   0.198439654040963
   0.159000000000000   2.381924711467574   8.427036768497477   0.198512561600057
   0.158000000000000   2.383920286524433   8.435885404037469   0.198668914387379
   0.157000000000000   2.388997524489553   8.447723715002400   0.199691031782577
   0.156000000000000   2.392519422406683   8.491715273698432   0.200004749199427
   0.155000000000000   2.394729668540053   8.539564259674599   0.200042915995200
   0.154000000000000   2.396101583178195   8.578932002774636   0.200655700189476
   0.153000000000000   2.401713080989361   8.611497357604591   0.201407851117159
   0.152000000000000   2.401851465964469   8.627706900381188   0.201567641076402
   0.151000000000000   2.423778359070952   8.665330187847273   0.201592604144739
   0.150000000000000   2.425339809508829   8.709369816941535   0.204552291532921
   0.149000000000000   2.443546062286878   8.714561587251080   0.206372097239102
   0.148000000000000   2.446582260079338   8.755841860359535   0.206839466545455
   0.147000000000000   2.453481550130175   8.773294536200760   0.207105985841471
   0.146000000000000   2.458085666956757   8.782571301507858   0.208087571752647
   0.145000000000000   2.470311564118775   8.849120527579394   0.208102963424597
   0.144000000000000   2.474858389755447   8.849613077314482   0.208746177636649
   0.143000000000000   2.475779554131964   8.857631175462968   0.209801637083047
   0.142000000000000   2.479642627171047   8.882461439375165   0.210376254129612
   0.141000000000000   2.506038741796464   8.927205891903176   0.211668444973282
   0.140000000000000   2.513167870505471   8.993655645439777   0.212269307785015
   0.139000000000000   2.515945219320903   9.003933627584990   0.212469586149654
   0.138000000000000   2.521870859115661   9.073409048344509   0.213546370065960
   0.137000000000000   2.523346049363750   9.080009055398955   0.213804361355023
   0.136000000000000   2.533480309526207   9.080938104635671   0.214567745714392
   0.135000000000000   2.533794299624889   9.098275094656490   0.215049883822361
   0.134000000000000   2.546206388633667   9.116938637896039   0.215311186509281
   0.133000000000000   2.546533561385549   9.186219379808643   0.215702701972888
   0.132000000000000   2.550494545925769   9.285835099715733   0.217491409433554
   0.131000000000000   2.559826231889644   9.299104411174854   0.217822641106640
   0.130000000000000   2.570444588498708   9.331797105933674   0.217873578998197
   0.129000000000000   2.571504421853934   9.457480705645786   0.218811435377268
   0.128000000000000   2.580565425093432   9.478833814770882   0.219621275763717
   0.127000000000000   2.583491293152708   9.499748678876433   0.219704697737588
   0.126000000000000   2.606285749492264   9.539097366171616   0.219858396626228
   0.125000000000000   2.607378548340298   9.551621795732512   0.222440161761445
   0.124000000000000   2.614352716295676   9.617755374779371   0.223651762102475
   0.123000000000000   2.615191718219064   9.622117710305018   0.224240268277309
   0.122000000000000   2.619933116966698   9.688972041131265   0.224936749595047
   0.121000000000000   2.622408872063949   9.743039738919201   0.225722852463771
   0.120000000000000   2.651200288188594   9.765330949366579   0.225734310734049
   0.119000000000000   2.681341315049826   9.772068572138050   0.226215180233249
   0.118000000000000   2.700408027997816   9.772260339205497   0.227032869960316
   0.117000000000000   2.706334158838413   9.817966749193234   0.227289024250341
   0.116000000000000   2.712071424584634   9.847917123020363   0.228681615584501
   0.115000000000000   2.713142186675602   9.868231286002217   0.229005635709809
   0.114000000000000   2.722985046183839   9.960963764811188   0.229623151733772
   0.113000000000000   2.729906216013767  10.006927009870171   0.230260564556064
   0.112000000000000   2.743441649641731  10.022533464152756   0.231810468854859
   0.111000000000000   2.744869271578509  10.026388329551226   0.232198351528246
   0.110000000000000   2.770800262820446  10.030575135611755   0.232745150294547
   0.109000000000000   2.779866849650191  10.139257583499532   0.232767451003304
   0.108000000000000   2.783106483267065  10.167423095311767   0.234761515381303
   0.107000000000000   2.785289710807889  10.168145494398185   0.235721504219526
   0.106000000000000   2.788380124199272  10.235986776678647   0.238313134012982
   0.105000000000000   2.788828876900331  10.344080730619488   0.238898060783788
   0.104000000000000   2.806160345205640  10.483072536898908   0.239373659186575
   0.103000000000000   2.810031332621983  10.484407896180223   0.240861565173098
   0.102000000000000   2.813507603343093  10.486394138238849   0.240977215632705
   0.101000000000000   2.814861814606680  10.604128939141045   0.243304594214392
   0.100000000000000   2.838017894087276  10.640092418587660   0.244298226050197
   0.099000000000000   2.846558263467457  10.647359901193749   0.245076894208035
   0.098000000000000   2.848868291737374  10.685035871398604   0.246161165418702
   0.097000000000000   2.851576729916743  10.704100530634477   0.246563374290920
   0.096000000000000   2.853172055606428  10.744468344103488   0.246797407070890
   0.095000000000000   2.869752538791717  10.773432348557190   0.249093187550270
   0.094000000000000   2.882586538365377  10.813384968560859   0.249816836681869
   0.093000000000000   2.914662947813831  10.882495556149598   0.250714604671619
   0.092000000000000   2.920089848562765  11.035226542902180   0.250834443974129
   0.091000000000000   2.925086488345005  11.116117060183717   0.250906814806861
   0.090000000000000   2.926236616454933  11.216530280370449   0.251749210375465
   0.089000000000000   2.928958453850298  11.233767527093324   0.251781120626487
   0.088000000000000   2.933932062477933  11.300325986179455   0.252022876765079
   0.087000000000000   2.945354862560366  11.335900524901810   0.252275642337030
   0.086000000000000   2.973654070696164  11.341119772173766   0.252679090233849
   0.085000000000000   2.983470053444246  11.422543200904801   0.253004970670817
   0.084000000000000   3.008362385443280  11.459232521140542   0.254603642460933
   0.083000000000000   3.026482134699297  11.537797328040181   0.255608296784645
   0.082000000000000   3.064494587009497  11.562716072263290   0.257834841386929
   0.081000000000000   3.068119477870189  11.578385524742416   0.258595885242544
   0.080000000000000   3.073185248780033  11.612776502220454   0.258804392919199
   0.079000000000000   3.073726710182403  11.711876678192109   0.260374375961297
   0.078000000000000   3.095418062179097  11.745201452522718   0.260400383478725
   0.077000000000000   3.107896500958678  11.874529542219616   0.260866935810146
   0.076000000000000   3.123523928430660  11.939388996170026   0.261532573931953
   0.075000000000000   3.125805578824780  12.100933100027069   0.264050755084041
   0.074000000000000   3.127018041534801  12.178369152117988   0.264401112196506
   0.073000000000000   3.129079006687406  12.202728679176360   0.264458543938996
   0.072000000000000   3.132129292478139  12.225702138436105   0.266969824849065
   0.071000000000000   3.143933167114914  12.241270372204752   0.267393983836412
   0.070000000000000   3.153404576217237  12.315106606046944   0.267613701934780
   0.069000000000000   3.175988781216452  12.372136567157426   0.270930986136218
   0.068000000000000   3.205796383050654  12.387159318433515   0.272143475309735
   0.067000000000000   3.229730414990852  12.471124434044976   0.273031842268530
   0.066000000000000   3.238790859009486  12.537309310611612   0.273460783114009
   0.065000000000000   3.267195630402210  12.704682664594234   0.274378528364422
   0.064000000000000   3.276986954400389  12.865769852273095   0.274534911987555
   0.063000000000000   3.295520393595945  12.921978751936711   0.275030484193008
   0.062000000000000   3.310805056048649  12.982838447427278   0.276481401624332
   0.061000000000000   3.335795426786237  13.071327212660211   0.279557395101131
   0.060000000000000   3.346285733304236  13.077002021130310   0.279646092626099
   0.059000000000000   3.361341055990563  13.172543694943137   0.281777242379584
   0.058000000000000   3.362362751221761  13.192290014316342   0.284272985541558
   0.057000000000000   3.363281640208978  13.224759687987577   0.285336456631516
   0.056000000000000   3.385850047029082  13.239300820074490   0.285574511205888
   0.055000000000000   3.399872212019974  13.276005365675951   0.286400647150924
   0.054000000000000   3.407063779535675  13.329897677798819   0.288123928342642
   0.053000000000000   3.412752162895647  13.332220592412686   0.288495332239777
   0.052000000000000   3.419841383147036  13.557181466402618   0.290580382095084
   0.051000000000000   3.475471242720819  13.569106624591196   0.290927139315854
   0.050000000000000   3.478081860612395  13.586262415480686   0.291650736582456
   0.049000000000000   3.483776740311793  13.615495327479008   0.292137689575481
   0.048000000000000   3.567123872602155  13.647931111996460   0.293474485052341
   0.047000000000000   3.595555022730617  13.703148275336956   0.293905511327503
   0.046000000000000   3.613169699207194  13.826130444360432   0.295366609575506
   0.045000000000000   3.620855033981467  13.873580685247532   0.300439626954361
   0.044000000000000   3.622410447549585  13.995587381053813   0.301405187790472
   0.043000000000000   3.629369959104328  14.099379996920344   0.302006477509339
   0.042000000000000   3.635427741157832  14.132008306553221   0.302181571014926
   0.041000000000000   3.650047593905258  14.304726596718227   0.302709263816598
   0.040000000000000   3.713659760778493  14.472009995322512   0.305681726832344
   0.039000000000000   3.754512717450036  14.557350737113083   0.306943977154545
   0.038000000000000   3.858679973736065  14.559963930985692   0.307163010027565
   0.037000000000000   3.859389050195188  14.730435941357573   0.309947627257621
   0.036000000000000   3.884336856338249  14.800533475427983   0.310525227921243
   0.035000000000000   3.933193235629107  14.833420244709840   0.313211086419012
   0.034000000000000   3.977337407846746  14.974596111688680   0.314060119598252
   0.033000000000000   4.000038283955453  15.036863877109209   0.315145979470494
   0.032000000000000   4.039837365544613  15.306042069931697   0.315218190925819
   0.031000000000000   4.091578640315011  15.346361693259800   0.318158235290025
   0.030000000000000   4.110764658417402  15.643561228465746   0.321083704368621
   0.029000000000000   4.133130794386958  16.172085575732137   0.321352321224750
   0.028000000000000   4.185653453112307  16.198609396698032   0.322707560499398
   0.027000000000000   4.217756716957931  16.496957906137407   0.328467554470423
   0.026000000000000   4.329392794126138  16.616462402977522   0.328766464934882
   0.025000000000000   4.344962744434754  16.791477932656992   0.329296397283138
   0.024000000000000   4.375283211209361  17.042738127221956   0.329643486314020
   0.023000000000000   4.396113362640570  17.273220395837644   0.331941058167023
   0.022000000000000   4.411826208395123  17.507694453576757   0.337244599876013
   0.021000000000000   4.423734749362095  18.454587110623297   0.338836086187984
   0.020000000000000   4.499879769952360  18.876817629068405   0.348334046952231
   0.019000000000000   4.551004453847423  19.391228526489126   0.357819676316299
   0.018000000000000   4.558393852514984  20.125765208374542   0.370127255522812
   0.017000000000000   4.644620872156061  20.498367239341366   0.370407615150321
   0.016000000000000   4.705606537149144  20.808555639855847   0.371996419423055
   0.015000000000000   4.791364010449078  20.980011108478998   0.372752025936765
   0.014000000000000   4.911404031830173  24.086562154830911   0.374137013889691
   0.013000000000000   5.104053136727117  25.418240395926219   0.376915113919749
   0.012000000000000   5.298975664865161  25.656684734458054   0.384470687000960
   0.011000000000000   5.345810297099439  25.820512051329668   0.387430936366622
   0.010000000000000   5.365973889449672  26.106092516035325   0.391973049045774
   0.009000000000000   6.207812269232730  26.164130596927407   0.393270431888996
   0.008000000000000   6.224637545265439  27.484562931057877   0.421002903536475
   0.007000000000000   6.316468918286241  28.201719812732989   0.426475171206202
   0.006000000000000   6.611484580641280  28.805737712671394   0.430917608427067
   0.005000000000000   6.703585245080761  37.923523934216611   0.438087816465086
   0.004000000000000   6.949447199077760  39.524615219780259   0.466272782729349
   0.003000000000000   7.389874825340669  43.211006914615425   0.488543247583391
   0.002000000000000  10.988052447662584  46.537409569799976   0.534243822010285

==> nu50_snr0_tau_settle1000_M64_m16_ver2.txt <==
    prob    mmv_loss    single_shot_loss  rejected_ratio  
    1.000000000000000   0.081344355154898   0.222893838722865                   0
   0.996666666666667   0.087555007631018   0.243498446991319   0.003553684422913
   0.993333333333333   0.122574038704080   0.266219701299012   0.004359170458488
   0.990000000000000   0.130296398042992   0.431118505074481   0.004485848023098
   0.986666666666667   0.132133952707737   0.448411555391804   0.004489907447459
   0.983333333333333   0.134683970160754   0.465281044496309   0.005464963441582
   0.980000000000000   0.136359925123079   0.477556027702942   0.005479826658464
   0.976666666666667   0.148868219228692   0.519949696355692   0.006203923480796
   0.973333333333333   0.171502885496341   0.547422107818921   0.006212882390853
   0.970000000000000   0.175749514770185   0.572373417763522   0.006407395213554
   0.966666666666667   0.185274294808845   0.649806908887872   0.006518048241774
   0.963333333333333   0.191784909385784   0.659337857649826   0.006662205055918
   0.960000000000000   0.202047200949308   0.659733406918896   0.006745948149811
   0.956666666666667   0.202558308228666   0.691362230879396   0.006906243889277
   0.953333333333333   0.202732219490414   0.712369726023747   0.007119551333490
   0.950000000000000   0.203602304387644   0.727904680714023   0.007173275190000
   0.946666666666667   0.205285515274930   0.749487056413898   0.007278053458774
   0.943333333333333   0.208255365872737   0.786119357387189   0.007541712613913
   0.940000000000000   0.214080557364467   0.790163934026188   0.008182131667252
   0.936666666666667   0.216326509037613   0.838716170003880   0.009020788641505
   0.933333333333333   0.220542287401833   0.884253520108562   0.009239377225368
   0.930000000000000   0.223051592750922   0.897588703665771   0.009289431127036
   0.926666666666667   0.241194815768959   0.904668026789199   0.009322392687699
   0.923333333333333   0.249908847092636   0.945108080299433   0.009471687398276
   0.920000000000000   0.254005985406301   0.996498186891048   0.009558729337303
   0.916666666666667   0.256537280443284   1.048470385609856   0.009764836486332
   0.913333333333333   0.257238237963713   1.050906174716146   0.010121615303696
   0.910000000000000   0.272884356928898   1.050948610273836   0.010500616055652
   0.906666666666667   0.284347974281042   1.056234793350284   0.010541813892571
   0.903333333333333   0.290226590894142   1.058710708738984   0.010544398273375
   0.900000000000000   0.296827755414787   1.123359680946896   0.010722626307284
   0.896666666666667   0.298775446657215   1.162523902463458   0.011064402282975
   0.893333333333333   0.298893959484427   1.164388488015478   0.011487609898148
   0.890000000000000   0.302909213731013   1.219892377988098   0.011758551794309
   0.886666666666667   0.309612738799978   1.242869897020606   0.012131848103254
   0.883333333333333   0.318098010814082   1.350988934565629   0.012149523950755
   0.880000000000000   0.324585588008639   1.351997321618271   0.012345066255510
   0.876666666666667   0.325252374121818   1.359524580020750   0.012405952002095
   0.873333333333333   0.330425500932847   1.371556906176703   0.013524269089092
   0.870000000000000   0.333171207322491   1.430458548073544   0.013559306548234
   0.866666666666667   0.340645485153526   1.457921501550952   0.013652507205838
   0.863333333333333   0.342196227409850   1.484843650636752   0.013704682595637
   0.860000000000000   0.346555578434313   1.523070778209503   0.013759712125678
   0.856666666666667   0.355465359782024   1.533977032542734   0.014099699336507
   0.853333333333333   0.357271496513495   1.537766721604817   0.014279886401626
   0.850000000000000   0.361651015955375   1.603415839060655   0.014299765848851
   0.846666666666667   0.366908028526811   1.637770621652139   0.014510710793595
   0.843333333333333   0.367789123862770   1.663252575339917   0.014718692908938
   0.840000000000000   0.374199386922976   1.683619800809396   0.014720600126808
   0.836666666666667   0.379191562510402   1.693097270155218   0.015254155069530
   0.833333333333333   0.380748862388818   1.700998212771522   0.015473087641361
   0.830000000000000   0.381102164447575   1.705222494489169   0.015618238565236
   0.826666666666667   0.382727009967628   1.711121566386380   0.015834031889242
   0.823333333333333   0.382910204014712   1.716164600011522   0.015895002189254
   0.820000000000000   0.385102944925770   1.717996962320489   0.015960966234637
   0.816666666666667   0.386168361890404   1.724089723913318   0.016180487501033
   0.813333333333333   0.395037241693095   1.725804101564048   0.016535618064589
   0.810000000000000   0.396630024702174   1.729023421191658   0.017014945309629
   0.806666666666667   0.396825283783445   1.730136539555556   0.017034666703013
   0.803333333333333   0.402817236927210   1.737842564691612   0.017467979417864
   0.800000000000000   0.427846215658376   1.773194415539998   0.017649455171109
   0.796666666666667   0.433320911547772   1.780372437533422   0.017802805420204
   0.793333333333333   0.434040006807588   1.782489192669257   0.017891298807105
   0.790000000000000   0.439789745168185   1.802167168010205   0.018036282548167
   0.786666666666667   0.439863719991138   1.802777682301053   0.018126698477782
   0.783333333333333   0.450921997817477   1.817977373275151   0.018277464103863
   0.780000000000000   0.451060707570837   1.896316510473888   0.018399968281850
   0.776666666666667   0.451512143170854   1.922681003860184   0.018454630690123
   0.773333333333333   0.453032159918134   1.942127794066993   0.018757934178732
   0.770000000000000   0.457162437604244   1.960900626384274   0.018903667635357
   0.766666666666667   0.458137598343789   1.974773935184638   0.019505040956672
   0.763333333333333   0.465065450734980   1.995327167964300   0.019619077333017
   0.760000000000000   0.483165316239957   2.030210774661859   0.019754768934394
   0.756666666666667   0.483868055789875   2.038205528971059   0.020023252444636
   0.753333333333333   0.486493834556580   2.049611252084145   0.020054047633716
   0.750000000000000   0.489818290785541   2.070259145834979   0.020132726994146
   0.746666666666667   0.501390114659215   2.081789574845693   0.020243995286281
   0.743333333333333   0.503188700915572   2.084281237791501   0.020328395450040
   0.740000000000000   0.505892437830848   2.094530646038247   0.020483485019245
   0.736666666666667   0.507799640223774   2.111394265533375   0.020572871028233
   0.733333333333333   0.524548811294240   2.117820372417088   0.020625811904406
   0.730000000000000   0.525314194220626   2.141691729281320   0.020830427737002
   0.726666666666667   0.533865369693088   2.194437912043053   0.020954953065444
   0.723333333333333   0.560538681869653   2.201293257475350   0.021280945365024
   0.720000000000000   0.563791389300197   2.214185405735658   0.021369161561905
   0.716666666666667   0.564452246045810   2.226452054802408   0.022887413991598
   0.713333333333333   0.566220491268925   2.243604255223441   0.023380894183022
   0.710000000000000   0.567056901153749   2.301525424578924   0.024051361059298
   0.706666666666667   0.569025570176485   2.301727813165235   0.024131388508996
   0.703333333333333   0.570078872376776   2.315891099131598   0.024368840846460
   0.700000000000000   0.579950913509212   2.319950872005760   0.024672091850099
   0.696666666666667   0.584247896341367   2.322352799801369   0.024857338848378
   0.693333333333333   0.599860139919016   2.331667234968783   0.024992039831236
   0.690000000000000   0.601039099127903   2.334281830427462   0.025745816556600
   0.686666666666667   0.604357273897108   2.348664735680313   0.025903380013464
   0.683333333333333   0.605494005861004   2.366469554607085   0.025922038928080
   0.680000000000000   0.607704484619081   2.380735797584540   0.026146588676650
   0.676666666666667   0.611811240195003   2.391456599490460   0.026484271572505
   0.673333333333333   0.613729767975514   2.471486245881938   0.026579891021390
   0.670000000000000   0.622008784852693   2.488800862514005   0.026730844375569
   0.666666666666667   0.627350378397272   2.491979821037765   0.026946672869659
   0.663333333333333   0.630265511318653   2.495831095817261   0.027198029812010
   0.660000000000000   0.630886162839980   2.510383074991396   0.027216403375868
   0.656666666666667   0.634453502076771   2.517796999990294   0.027404098097571
   0.653333333333333   0.638268289193982   2.538711992399820   0.027723744809260
   0.650000000000000   0.640393474998858   2.581862650688164   0.028847592368772
   0.646666666666667   0.672601796744364   2.601513042910911   0.029981777993306
   0.643333333333333   0.707922477393016   2.608424560225954   0.030147280527430
   0.640000000000000   0.715198129707839   2.611593589603664   0.030536043232760
   0.636666666666667   0.729124851926681   2.659293432774215   0.030560442800818
   0.633333333333333   0.742278520285312   2.686279886603770   0.030897192970150
   0.630000000000000   0.746990981311226   2.690312476489968   0.030976140773339
   0.626666666666667   0.749457332508416   2.719080365786482   0.031056094356605
   0.623333333333333   0.755865137925669   2.740638954616327   0.031066430435091
   0.620000000000000   0.757695183328842   2.777999943786105   0.031275655173166
   0.616666666666667   0.762424408332810   2.805078660376561   0.032451832353364
   0.613333333333333   0.763107691661635   2.819815681232329   0.032664933266891
   0.610000000000000   0.766534795328449   2.851247862306065   0.032755404323778
   0.606666666666667   0.770116164769397   2.869795886901729   0.032856992999779
   0.603333333333333   0.783428373499694   2.885176119464852   0.033067025107033
   0.600000000000000   0.789153274892513   2.887402210735591   0.033631376179075
   0.596666666666667   0.790808844076668   2.889924611009671   0.033839375383212
   0.593333333333333   0.794315027013036   2.897589323744549   0.034607463043616
   0.590000000000000   0.800849760186572   2.902206298668029   0.035141841754809
   0.586666666666667   0.802371672896713   2.914452874603956   0.035298745656564
   0.583333333333333   0.803709870962466   2.955097312135471   0.036413974825110
   0.580000000000000   0.805016688960478   2.992723338765417   0.037367367023564
   0.576666666666667   0.806122218255161   3.006250118035343   0.037409722512256
   0.573333333333333   0.810666758230813   3.042110931193086   0.037445498439800
   0.570000000000000   0.812587969827582   3.054258571756660   0.037510987154272
   0.566666666666667   0.814844328757938   3.067963987689828   0.038153635432974
   0.563333333333333   0.822896388262947   3.081356907678847   0.038355851370316
   0.560000000000000   0.847819891684784   3.086764647787542   0.038604734949098
   0.556666666666667   0.851517084849304   3.098908732119241   0.038630172883198
   0.553333333333333   0.859126257970648   3.110279127746967   0.038921835811245
   0.550000000000000   0.864044541387489   3.120048599341827   0.039147731280929
   0.546666666666667   0.865006950865509   3.225200289537733   0.039445942210347
   0.543333333333333   0.879746070325350   3.232064438858600   0.039825053587402
   0.540000000000000   0.884009829057896   3.327721351421043   0.040279516630983
   0.536666666666667   0.887637095079734   3.346957827404760   0.040470464624138
   0.533333333333333   0.887877845153341   3.356603319793815   0.041063157897408
   0.530000000000000   0.889109416751246   3.400724571737770   0.042340216827864
   0.526666666666667   0.899730934022052   3.463619373790408   0.042347758623015
   0.523333333333333   0.900633406714357   3.545845258967208   0.042997882118762
   0.520000000000000   0.911705633182338   3.561424116827611   0.043355951705054
   0.516666666666667   0.916611110721207   3.566090274901639   0.044000245257528
   0.513333333333333   0.934180883943534   3.569273096131527   0.044749770113497
   0.510000000000000   0.949865708964305   3.575201694786836   0.045354300047859
   0.506666666666667   0.975432927929543   3.598103907609605   0.045493742129870
   0.503333333333333   0.982372457773328   3.606167178662232   0.045617979619021
   0.500000000000000   0.986262519383551   3.662961330080321   0.045818342241787
   0.496666666666667   0.989221512408002   3.727897810748147   0.046330384184204
   0.493333333333333   1.006067221850301   3.789374267100203   0.046461186299149
   0.490000000000000   1.020059142294907   3.802198851887248   0.046739148671900
   0.486666666666667   1.025877244719294   3.833004606676407   0.047846866013772
   0.483333333333333   1.026039883253498   3.892315562437620   0.048008069127232
   0.480000000000000   1.036794634114208   3.982020096183430   0.048879465287694
   0.476666666666667   1.037565423358325   3.991942346740161   0.049083943900653
   0.473333333333333   1.048069132693416   4.061046823188441   0.049381102001374
   0.470000000000000   1.091889834902025   4.102561711215669   0.049390046921275
   0.466666666666667   1.101540475556641   4.138389634547615   0.049607337478222
   0.463333333333333   1.102634975172905   4.187762398428593   0.050519320795481
   0.460000000000000   1.111826725075219   4.205947476870627   0.050790977742287
   0.456666666666667   1.119061631358420   4.338236917191518   0.051752115650121
   0.453333333333333   1.119788358365412   4.342524738933074   0.052355421802200
   0.450000000000000   1.120892624579690   4.347581823959365   0.052922808707197
   0.446666666666667   1.122732750273610   4.358914396437820   0.052966354721690
   0.443333333333333   1.123120097939829   4.364055218250567   0.053127778125056
   0.440000000000000   1.124098265057059   4.378589420259384   0.054113163706314
   0.436666666666667   1.143792063106097   4.523382243056350   0.054641804755834
   0.433333333333333   1.157848117773225   4.598946714712741   0.055219920007243
   0.430000000000000   1.164269026134171   4.747836070147224   0.055480232533864
   0.426666666666667   1.167503682929712   4.790865665901159   0.055604730841760
   0.423333333333333   1.176252734496883   4.949514711555937   0.056589205466235
   0.420000000000000   1.178790615697001   4.958115453105541   0.056990915462022
   0.416666666666667   1.179212257869549   5.017889258573900   0.057048624327231
   0.413333333333333   1.179356373689863   5.094693009873449   0.057293202957578
   0.410000000000000   1.183909069384804   5.139423859146301   0.057539432593576
   0.406666666666667   1.189423803950528   5.162994831447699   0.057555381810453
   0.403333333333333   1.194497381114099   5.167549122275322   0.057679248251087
   0.400000000000000   1.217182392547190   5.278417340035166   0.057683887292948
   0.396666666666667   1.229350607903828   5.325181730591587   0.058867106318576
   0.393333333333333   1.236459431147345   5.347059490228458   0.060401576208525
   0.390000000000000   1.237540406062506   5.377662877226240   0.061338157051806
   0.386666666666667   1.241922373480757   5.379347023516939   0.061530470658288
   0.383333333333333   1.242659529084199   5.394915861961365   0.062447012403003
   0.380000000000000   1.266250185838713   5.515230286630267   0.062964752867686
   0.376666666666667   1.301450966166451   5.551457655879270   0.063341460327995
   0.373333333333333   1.325173164694046   5.593948134183595   0.063919956898113
   0.370000000000000   1.331360765560568   5.781321663090985   0.064085861766207
   0.366666666666667   1.336946844761096   5.851586029974486   0.064091759912837
   0.363333333333333   1.339304792488405   5.961011880493242   0.065040156795282
   0.360000000000000   1.355757923341632   6.154838948561663   0.065294567884744
   0.356666666666667   1.364212421692956   6.187917990766776   0.066270724307164
   0.353333333333333   1.371378370161939   6.253584188677137   0.066489961494933
   0.350000000000000   1.378017564970952   6.278745511995995   0.066765926202557
   0.346666666666667   1.396607467574378   6.282965494813427   0.069171865793501
   0.343333333333333   1.405748151169214   6.284205491777265   0.070099569162015
   0.340000000000000   1.410271914381470   6.421269526817165   0.070486373294481
   0.336666666666667   1.435584898083986   6.438586429507559   0.070498981909693
   0.333333333333333   1.445641207035491   6.581897429276124   0.070768203570062
   0.330000000000000   1.445883132730990   6.595553305729450   0.071445578913759
   0.326666666666667   1.452097980554280   6.728523123140134   0.072777839292410
   0.323333333333333   1.454698135797594   6.793901486893589   0.073573570767880
   0.320000000000000   1.468673944191616   6.806365075850259   0.075196434010854
   0.316666666666667   1.478695544120001   6.820984350038978   0.075649117364685
   0.313333333333333   1.491158763942957   6.964360719966143   0.078767470215724
   0.310000000000000   1.545531284362090   6.972892274901215   0.081133859135944
   0.306666666666667   1.573249038941720   7.033812029148232   0.083391879223554
   0.303333333333333   1.624635884907562   7.039498017849374   0.083589177715214
   0.300000000000000   1.642343717930590   7.194296089538081   0.084315046604181
   0.296666666666667   1.646490008927126   7.816581987975663   0.091106335062684
   0.293333333333333   1.649272433617668   7.974254981563504   0.092372639322382
   0.290000000000000   1.674230670898653   7.994741900580825   0.093385533452397
   0.286666666666667   1.675669014371404   8.011604008373554   0.093760344593735
   0.283333333333333   1.678998399976616   8.071021478439757   0.093927144893719
   0.280000000000000   1.688357826939438   8.160751547152316   0.094651124931152
   0.276666666666667   1.697521759033473   8.221050468547892   0.095622444783932
   0.273333333333333   1.705383692500109   8.476925238367929   0.095716195237492
   0.270000000000000   1.718610172897216   8.523810398936700   0.098769563951157
   0.266666666666667   1.719292306421784   8.540208378991066   0.103078718885485
   0.263333333333333   1.719377924731063   8.768505948930974   0.103422816820346
   0.260000000000000   1.736194452838272   8.775371382652665   0.104079259801427
   0.256666666666667   1.739501916384024   8.800051492098897   0.104103908473456
   0.253333333333333   1.743012549296151   8.801152194609280   0.105229344667924
   0.250000000000000   1.782285735597455   8.917962114094642   0.106159508970935
   0.246666666666667   1.829960296078854   9.053453163179855   0.107661440908704
   0.243333333333333   1.859797376871061   9.224707754147795   0.118830068037417
   0.240000000000000   1.863425609468648   9.250370841319048   0.120082262374003
   0.236666666666667   1.909123904061467   9.270753433715793   0.120681401946905
   0.233333333333333   1.957952633395092   9.403317548677482   0.123869962465185
   0.230000000000000   1.987945741754722   9.419587341026274   0.128358868266869
   0.226666666666667   2.031226051014633   9.608422789485576   0.129697926559943
   0.223333333333333   2.061272855725110   9.832768890648161   0.130060158031222
   0.220000000000000   2.119291349061003  10.133941625474268   0.130951768734716
   0.216666666666667   2.137102918151605  10.433246532094088   0.131237328435415
   0.213333333333333   2.173214601059918  10.493721315718382   0.134054000754730
   0.210000000000000   2.188622640568211  10.547251131677031   0.135968015078216
   0.206666666666667   2.216391042329383  10.641392612969680   0.137374838792717
   0.203333333333333   2.226571926483827  10.699785801995620   0.139559022536734
   0.200000000000000   2.248300707483589  10.751130166124677   0.141496222064544
   0.196666666666667   2.339147383551860  10.852324097666555   0.141600468537579
   0.193333333333333   2.341188225250747  11.054235279833309   0.141797827855248
   0.190000000000000   2.348672547238697  11.302959670371955   0.142214704045305
   0.186666666666667   2.375768191912314  11.344723845966925   0.144476194940505
   0.183333333333333   2.411857649343996  11.634634026225548   0.145215438639692
   0.180000000000000   2.516358048396998  11.670891509973963   0.147114181253030
   0.176666666666667   2.526380319077123  11.725911047666170   0.153043339334159
   0.173333333333333   2.660882854367900  12.292736823852445   0.159829727994737
   0.170000000000000   2.664175012936471  12.761098030821593   0.160099164614826
   0.166666666666667   2.694023346823578  12.800112761596246   0.161584211909367
   0.163333333333333   2.758829501655051  12.844923756820341   0.163451374718781
   0.160000000000000   2.776789690501553  12.994347599012732   0.165936793669744
   0.156666666666667   2.794889815060459  13.113212922025452   0.168875501435522
   0.153333333333333   2.810449111396661  13.367698570766819   0.186894458622805
   0.150000000000000   2.836352041623563  13.740765602443762   0.187417593675814
   0.146666666666667   2.854913500467510  13.745473402232635   0.189573139828124
   0.143333333333333   2.860983214833498  14.836105661922595   0.193358972030381
   0.140000000000000   2.865700864963084  14.854089730194744   0.194531448568547
   0.136666666666667   2.897098991607499  15.066359978044218   0.194604384546477
   0.133333333333333   2.953953276228065  15.434172719293484   0.197603613924629
   0.130000000000000   3.031650829010179  16.850052557333587   0.198340327821881
   0.126666666666667   3.039162780319775  16.894705059326192   0.206076161753639
   0.123333333333333   3.053411262258164  17.281180689187565   0.208274372178111
   0.120000000000000   3.146646217566250  17.461077557079673   0.231381271407256
   0.116666666666667   3.150739379069241  17.624731339238071   0.239024911983164
   0.113333333333333   3.168741918052276  17.916942777879843   0.266079287612041
   0.110000000000000   3.230379716132092  17.996000545021079   0.272974280719256
   0.106666666666667   3.293276144697125  18.156649368784183   0.275903386321484
   0.103333333333333   3.424458021776644  18.480756379300619   0.276790127800335
   0.100000000000000   3.500928599400393  18.927383652198550   0.279423989052866
   0.096666666666667   3.604077887859933  18.976961419690241   0.290957058713858
   0.093333333333333   3.683196598917604  19.769456584320015   0.296656911692804
   0.090000000000000   3.714467877598899  22.200338965132506   0.297146025369693
   0.086666666666667   3.715188337070519  22.470897974775177   0.297831843555440
   0.083333333333333   3.798616765683406  23.708070038029984   0.307387372799592
   0.080000000000000   3.849314153556231  23.895409656901364   0.310422620433962
   0.076666666666667   3.860635309881771  24.035763871084797   0.318698367231593
   0.073333333333333   4.014068680255862  24.217816124842820   0.322768228131336
   0.070000000000000   4.015010349698221  24.945426578349835   0.333253003049924
   0.066666666666667   4.026866054907726  25.020970410991733   0.342484967965024
   0.063333333333333   4.042097639016808  29.938158782622072   0.353687055578015
   0.060000000000000   4.255325896609917  29.973844728198049   0.381475587531120
   0.056666666666667   4.432025664312175  30.585826642140432   0.384237971244374
   0.053333333333333   4.544609142211891  31.093460204902858   0.387082253255151
   0.050000000000000   4.583153297806227  31.160733108221422   0.389397787205678
   0.046666666666667   4.675517378326784  31.381938031012041   0.405889066713169
   0.043333333333333   4.725173684728667  32.537861528803390   0.421967870706187
   0.040000000000000   5.024886132910672  34.780286329164554   0.430726919164244
   0.036666666666667   5.033825575037145  34.920674522647083   0.446589820678883
   0.033333333333333   5.205422119789165  34.925048840693414   0.446682744979420
   0.030000000000000   5.229838239203338  35.123109242317518   0.447286132023525
   0.026666666666667   5.846128547029253  36.983237737647208   0.467985558952238
   0.023333333333333   6.029645912393921  37.427948135508565   0.492795822641395
   0.020000000000000   6.093672194747578  38.845910483453402   0.503115338949805
   0.016666666666667   7.204859076187912  40.258201984459738   0.558170312576892
   0.013333333333333   8.979056649670600  42.670573475479884   0.558497711443132
   0.010000000000000   9.372098054283072  43.304901493885694   0.565711946630816
   0.006666666666667  10.490748993701025  46.097323849356769   0.628264327286175

==> nu50_snr0_tau_settle100_M64_m16.txt <==
    prob    mmv_loss    single_shot_loss  rejected_ratio  
    1.0000    0.0182    0.0526         0
    0.9967    0.0406    0.2257    0.0019
    0.9933    0.0510    0.2319    0.0021
    0.9900    0.0524    0.2421    0.0022
    0.9867    0.0630    0.2658    0.0029
    0.9833    0.0847    0.2750    0.0030
    0.9800    0.0949    0.3144    0.0032
    0.9767    0.0989    0.3509    0.0033
    0.9733    0.1098    0.3894    0.0033
    0.9700    0.1106    0.5022    0.0033
    0.9667    0.1115    0.5146    0.0035
    0.9633    0.1184    0.5222    0.0035
    0.9600    0.1257    0.5319    0.0035
    0.9567    0.1358    0.5457    0.0035
    0.9533    0.1391    0.5600    0.0036
    0.9500    0.1391    0.5623    0.0036
    0.9467    0.1437    0.6245    0.0036
    0.9433    0.1449    0.6349    0.0038
    0.9400    0.1455    0.6400    0.0039
    0.9367    0.1459    0.6651    0.0039
    0.9333    0.1481    0.6812    0.0040
    0.9300    0.1495    0.6910    0.0040
    0.9267    0.1517    0.6999    0.0040
    0.9233    0.1542    0.7168    0.0040
    0.9200    0.1568    0.7176    0.0042
    0.9167    0.1572    0.7325    0.0042
    0.9133    0.1573    0.7331    0.0043
    0.9100    0.1580    0.7627    0.0044
    0.9067    0.1606    0.7829    0.0044
    0.9033    0.1617    0.7891    0.0044
    0.9000    0.1630    0.7918    0.0045
    0.8967    0.1652    0.7920    0.0046
    0.8933    0.1684    0.7956    0.0047
    0.8900    0.1685    0.8394    0.0047
    0.8867    0.1726    0.8484    0.0048
    0.8833    0.1779    0.8493    0.0049
    0.8800    0.1839    0.8582    0.0050
    0.8767    0.1885    0.8607    0.0050
    0.8733    0.1891    0.9275    0.0050
    0.8700    0.1974    0.9487    0.0051
    0.8667    0.2014    1.0044    0.0053
    0.8633    0.2048    1.0254    0.0054
    0.8600    0.2080    1.0436    0.0054
    0.8567    0.2082    1.0702    0.0054
    0.8533    0.2100    1.0939    0.0054
    0.8500    0.2107    1.1008    0.0055
    0.8467    0.2116    1.1022    0.0056
    0.8433    0.2189    1.1414    0.0057
    0.8400    0.2228    1.1538    0.0057
    0.8367    0.2231    1.1554    0.0059
    0.8333    0.2263    1.1838    0.0060
    0.8300    0.2323    1.1889    0.0060
    0.8267    0.2339    1.2063    0.0060
    0.8233    0.2365    1.2138    0.0060
    0.8200    0.2373    1.2195    0.0060
    0.8167    0.2399    1.2228    0.0061
    0.8133    0.2480    1.2261    0.0061
    0.8100    0.2497    1.2365    0.0061
    0.8067    0.2505    1.2394    0.0063
    0.8033    0.2509    1.2460    0.0063
    0.8000    0.2554    1.2466    0.0065
    0.7967    0.2586    1.2978    0.0065
    0.7933    0.2626    1.3118    0.0065
    0.7900    0.2658    1.3148    0.0065
    0.7867    0.2693    1.3185    0.0065
    0.7833    0.2695    1.3221    0.0066
    0.7800    0.2697    1.3241    0.0066
    0.7767    0.2717    1.3260    0.0066
    0.7733    0.2762    1.3371    0.0066
    0.7700    0.2788    1.3498    0.0067
    0.7667    0.2814    1.3515    0.0068
    0.7633    0.2848    1.3540    0.0068
    0.7600    0.2942    1.3587    0.0069
    0.7567    0.2968    1.3606    0.0069
    0.7533    0.2998    1.3689    0.0070
    0.7500    0.3035    1.3700    0.0071
    0.7467    0.3045    1.4492    0.0072
    0.7433    0.3115    1.4933    0.0073
    0.7400    0.3129    1.4959    0.0074
    0.7367    0.3200    1.5495    0.0075
    0.7333    0.3202    1.5875    0.0075
    0.7300    0.3233    1.6182    0.0076
    0.7267    0.3236    1.6697    0.0076
    0.7233    0.3244    1.6714    0.0077
    0.7200    0.3248    1.7067    0.0077
    0.7167    0.3256    1.7919    0.0078
    0.7133    0.3275    1.7946    0.0078
    0.7100    0.3361    1.8217    0.0078
    0.7067    0.3408    1.8283    0.0079
    0.7033    0.3423    1.8730    0.0080
    0.7000    0.3437    1.8764    0.0080
    0.6967    0.3450    1.8871    0.0080
    0.6933    0.3457    1.8949    0.0081
    0.6900    0.3472    1.9102    0.0082
    0.6867    0.3478    1.9191    0.0082
    0.6833    0.3548    1.9317    0.0083
    0.6800    0.3600    1.9534    0.0084
    0.6767    0.3611    1.9572    0.0084
    0.6733    0.3627    1.9654    0.0085
    0.6700    0.3634    1.9774    0.0085
    0.6667    0.3651    2.0095    0.0088
    0.6633    0.3655    2.0356    0.0090
    0.6600    0.3691    2.0488    0.0090
    0.6567    0.3706    2.0516    0.0091
    0.6533    0.3745    2.0527    0.0091
    0.6500    0.3806    2.0579    0.0091
    0.6467    0.3811    2.0763    0.0092
    0.6433    0.3816    2.0838    0.0092
    0.6400    0.3848    2.1139    0.0093
    0.6367    0.3849    2.1316    0.0095
    0.6333    0.3858    2.1938    0.0095
    0.6300    0.3860    2.2215    0.0096
    0.6267    0.3916    2.2311    0.0098
    0.6233    0.3920    2.2553    0.0099
    0.6200    0.3927    2.2766    0.0100
    0.6167    0.3946    2.3239    0.0101
    0.6133    0.3957    2.3583    0.0101
    0.6100    0.3970    2.3649    0.0102
    0.6067    0.4025    2.4119    0.0102
    0.6033    0.4065    2.4180    0.0102
    0.6000    0.4067    2.4184    0.0103
    0.5967    0.4068    2.4237    0.0105
    0.5933    0.4074    2.4243    0.0106
    0.5900    0.4120    2.5293    0.0108
    0.5867    0.4130    2.5400    0.0108
    0.5833    0.4139    2.5600    0.0108
    0.5800    0.4147    2.5629    0.0109
    0.5767    0.4180    2.6001    0.0109
    0.5733    0.4200    2.6171    0.0110
    0.5700    0.4223    2.6173    0.0111
    0.5667    0.4251    2.6268    0.0112
    0.5633    0.4257    2.6347    0.0112
    0.5600    0.4333    2.6788    0.0112
    0.5567    0.4336    2.6870    0.0114
    0.5533    0.4411    2.7148    0.0116
    0.5500    0.4462    2.7209    0.0116
    0.5467    0.4468    2.7571    0.0116
    0.5433    0.4485    2.7579    0.0117
    0.5400    0.4487    2.7668    0.0119
    0.5367    0.4498    2.8068    0.0121
    0.5333    0.4609    2.8171    0.0121
    0.5300    0.4632    2.8203    0.0122
    0.5267    0.4644    2.8206    0.0123
    0.5233    0.4669    2.8783    0.0123
    0.5200    0.4703    2.8796    0.0123
    0.5167    0.4763    2.9250    0.0124
    0.5133    0.4812    2.9530    0.0124
    0.5100    0.4860    2.9649    0.0126
    0.5067    0.4926    2.9906    0.0126
    0.5033    0.4984    2.9946    0.0127
    0.5000    0.5054    3.0020    0.0129
    0.4967    0.5058    3.0116    0.0130
    0.4933    0.5085    3.0251    0.0131
    0.4900    0.5091    3.0578    0.0131
    0.4867    0.5104    3.0588    0.0134
    0.4833    0.5185    3.0620    0.0134
    0.4800    0.5190    3.0715    0.0135
    0.4767    0.5233    3.1504    0.0135
    0.4733    0.5240    3.2093    0.0136
    0.4700    0.5406    3.2112    0.0136
    0.4667    0.5480    3.2174    0.0136
    0.4633    0.5508    3.2213    0.0138
    0.4600    0.5530    3.2894    0.0138
    0.4567    0.5577    3.3108    0.0140
    0.4533    0.5618    3.4311    0.0140
    0.4500    0.5663    3.4390    0.0141
    0.4467    0.5702    3.4818    0.0143
    0.4433    0.5722    3.5003    0.0145
    0.4400    0.5759    3.5050    0.0147
    0.4367    0.5783    3.5409    0.0148
    0.4333    0.5813    3.5478    0.0148
    0.4300    0.5878    3.5713    0.0150
    0.4267    0.5943    3.5814    0.0152
    0.4233    0.5946    3.6018    0.0153
    0.4200    0.6079    3.6309    0.0154
    0.4167    0.6086    3.6748    0.0157
    0.4133    0.6095    3.7218    0.0161
    0.4100    0.6140    3.7381    0.0162
    0.4067    0.6218    3.7812    0.0163
    0.4033    0.6279    3.8267    0.0167
    0.4000    0.6306    3.8997    0.0170
    0.3967    0.6336    3.9035    0.0172
    0.3933    0.6339    3.9416    0.0174
    0.3900    0.6382    3.9473    0.0175
    0.3867    0.6429    3.9750    0.0177
    0.3833    0.6437    4.0448    0.0180
    0.3800    0.6451    4.1266    0.0186
    0.3767    0.6541    4.1492    0.0189
    0.3733    0.6590    4.1780    0.0193
    0.3700    0.6596    4.1928    0.0193
    0.3667    0.6628    4.1998    0.0196
    0.3633    0.6694    4.2804    0.0199
    0.3600    0.6734    4.2939    0.0201
    0.3567    0.6810    4.4087    0.0201
    0.3533    0.6895    4.4321    0.0201
    0.3500    0.6922    4.4409    0.0203
    0.3467    0.6924    4.4818    0.0204
    0.3433    0.6967    4.4909    0.0207
    0.3400    0.7076    4.4909    0.0212
    0.3367    0.7151    4.5046    0.0216
    0.3333    0.7251    4.5691    0.0220
    0.3300    0.7281    4.6371    0.0230
    0.3267    0.7330    4.6911    0.0233
    0.3233    0.7356    4.7585    0.0235
    0.3200    0.7570    4.8526    0.0235
    0.3167    0.7627    4.8585    0.0238
    0.3133    0.7632    4.9355    0.0242
    0.3100    0.7634    4.9449    0.0243
    0.3067    0.7664    4.9566    0.0249
    0.3033    0.7761    4.9992    0.0254
    0.3000    0.7909    5.0931    0.0255
    0.2967    0.7936    5.1376    0.0259
    0.2933    0.8380    5.1635    0.0259
    0.2900    0.8388    5.1941    0.0260
    0.2867    0.8556    5.3183    0.0264
    0.2833    0.8671    5.3211    0.0265
    0.2800    0.8748    5.4699    0.0271
    0.2767    0.8771    5.4731    0.0281
    0.2733    0.8774    5.5411    0.0283
    0.2700    0.8794    5.6258    0.0284
    0.2667    0.8810    5.6489    0.0286
    0.2633    0.8826    5.7024    0.0286
    0.2600    0.8895    5.8681    0.0290
    0.2567    0.8922    6.0044    0.0298
    0.2533    0.8973    6.0832    0.0299
    0.2500    0.9029    6.1013    0.0304
    0.2467    0.9064    6.1376    0.0307
    0.2433    0.9122    6.1472    0.0312
    0.2400    0.9164    6.1495    0.0317
    0.2367    0.9229    6.1613    0.0320
    0.2333    0.9284    6.1640    0.0323
    0.2300    0.9325    6.5053    0.0323
    0.2267    0.9397    6.6045    0.0325
    0.2233    0.9519    6.7959    0.0330
    0.2200    0.9529    6.8603    0.0331
    0.2167    0.9555    6.8649    0.0346
    0.2133    0.9581    6.8950    0.0350
    0.2100    0.9640    7.0196    0.0359
    0.2067    0.9733    7.0691    0.0363
    0.2033    0.9813    7.2229    0.0363
    0.2000    0.9816    7.3740    0.0365
    0.1967    1.0093    7.4179    0.0371
    0.1933    1.0254    7.4408    0.0374
    0.1900    1.0307    7.5812    0.0376
    0.1867    1.0369    7.7777    0.0377
    0.1833    1.0488    7.9248    0.0381
    0.1800    1.0553    8.0203    0.0384
    0.1767    1.0559    8.1824    0.0387
    0.1733    1.0615    8.3353    0.0390
    0.1700    1.1019    8.3994    0.0397
    0.1667    1.1024    8.5772    0.0409
    0.1633    1.1110    8.7812    0.0416
    0.1600    1.1116    8.8873    0.0418
    0.1567    1.1558    9.3175    0.0420
    0.1533    1.1585    9.3646    0.0425
    0.1500    1.1617    9.4616    0.0439
    0.1467    1.1901    9.5234    0.0444
    0.1433    1.1933    9.7087    0.0445
    0.1400    1.1985    9.8462    0.0446
    0.1367    1.2164   10.4811    0.0456
    0.1333    1.2602   10.9945    0.0463
    0.1300    1.2669   11.0292    0.0464
    0.1267    1.3062   11.5305    0.0466
    0.1233    1.3300   11.6127    0.0471
    0.1200    1.3739   11.9053    0.0472
    0.1167    1.3979   12.0554    0.0485
    0.1133    1.4453   12.7694    0.0507
    0.1100    1.4665   12.7762    0.0511
    0.1067    1.4762   12.9635    0.0530
    0.1033    1.4893   13.0702    0.0540
    0.1000    1.5018   13.1503    0.0542
    0.0967    1.5347   13.2805    0.0551
    0.0933    1.5463   13.5401    0.0552
    0.0900    1.5486   14.0398    0.0563
    0.0867    1.5857   14.2431    0.0564
    0.0833    1.6067   14.2464    0.0590
    0.0800    1.6554   14.5429    0.0598
    0.0767    1.7201   14.7492    0.0603
    0.0733    1.7536   14.8641    0.0612
    0.0700    1.7980   15.2624    0.0613
    0.0667    1.9000   15.4581    0.0657
    0.0633    1.9714   16.1862    0.0679
    0.0600    2.0309   16.8285    0.0725
    0.0567    2.2060   17.6059    0.0883
    0.0533    2.2994   18.5592    0.1005
    0.0500    2.3376   19.7294    0.1040
    0.0467    2.5691   19.7870    0.1113
    0.0433    2.7105   20.3581    0.1119
    0.0400    2.7857   21.1027    0.1247
    0.0367    2.8729   21.9589    0.1345
    0.0333    2.8892   24.9555    0.1769
    0.0300    3.1793   26.0590    0.2364
    0.0267    3.7172   27.9707    0.2932
    0.0233    3.8833   28.0148    0.3486
    0.0200    4.1579   28.4985    0.3767
    0.0167    4.1708   28.8319    0.4043
    0.0133    5.7146   31.6307    0.5135
    0.0100    6.9837   35.4402    0.5430
    0.0067    7.1237   47.9204    0.5699

==> nu50_snr0_tau_settle10_M64_m16.txt <==
    prob    mmv_loss    single_shot_loss  rejected_ratio  
    1.0000    0.0319    0.0375         0
    0.9967    0.0360    0.0673    0.0014
    0.9933    0.0407    0.0936    0.0018
    0.9900    0.0409    0.1088    0.0018
    0.9867    0.0425    0.1238    0.0018
    0.9833    0.0469    0.1466    0.0019
    0.9800    0.0488    0.1562    0.0020
    0.9767    0.0517    0.1700    0.0020
    0.9733    0.0559    0.1863    0.0020
    0.9700    0.0590    0.2287    0.0021
    0.9667    0.0603    0.2512    0.0021
    0.9633    0.0618    0.2570    0.0022
    0.9600    0.0634    0.2575    0.0022
    0.9567    0.0664    0.2653    0.0022
    0.9533    0.0699    0.2738    0.0022
    0.9500    0.0764    0.2809    0.0022
    0.9467    0.0798    0.2830    0.0023
    0.9433    0.0816    0.3101    0.0023
    0.9400    0.0881    0.3158    0.0023
    0.9367    0.0886    0.3335    0.0024
    0.9333    0.1006    0.3368    0.0024
    0.9300    0.1066    0.3442    0.0025
    0.9267    0.1129    0.3602    0.0025
    0.9233    0.1146    0.3691    0.0025
    0.9200    0.1178    0.3725    0.0026
    0.9167    0.1209    0.3865    0.0026
    0.9133    0.1219    0.3876    0.0026
    0.9100    0.1220    0.4098    0.0026
    0.9067    0.1284    0.4293    0.0027
    0.9033    0.1307    0.4593    0.0027
    0.9000    0.1310    0.4657    0.0027
    0.8967    0.1335    0.4703    0.0028
    0.8933    0.1345    0.4790    0.0028
    0.8900    0.1351    0.4930    0.0028
    0.8867    0.1352    0.4940    0.0028
    0.8833    0.1354    0.5065    0.0030
    0.8800    0.1384    0.5621    0.0030
    0.8767    0.1407    0.5676    0.0031
    0.8733    0.1430    0.5694    0.0031
    0.8700    0.1442    0.5717    0.0031
    0.8667    0.1459    0.5717    0.0031
    0.8633    0.1482    0.5816    0.0032
    0.8600    0.1501    0.5863    0.0032
    0.8567    0.1551    0.6068    0.0032
    0.8533    0.1626    0.6095    0.0032
    0.8500    0.1644    0.6342    0.0033
    0.8467    0.1689    0.6475    0.0033
    0.8433    0.1719    0.6499    0.0033
    0.8400    0.1748    0.6504    0.0033
    0.8367    0.1750    0.6734    0.0034
    0.8333    0.1788    0.6851    0.0034
    0.8300    0.1804    0.6988    0.0034
    0.8267    0.1883    0.6999    0.0034
    0.8233    0.1894    0.7054    0.0035
    0.8200    0.1913    0.7127    0.0035
    0.8167    0.1952    0.7148    0.0036
    0.8133    0.1974    0.7157    0.0037
    0.8100    0.1992    0.7308    0.0037
    0.8067    0.2002    0.7330    0.0037
    0.8033    0.2056    0.7332    0.0037
    0.8000    0.2060    0.7434    0.0037
    0.7967    0.2064    0.7585    0.0038
    0.7933    0.2076    0.7641    0.0038
    0.7900    0.2087    0.7906    0.0038
    0.7867    0.2116    0.8111    0.0038
    0.7833    0.2172    0.8243    0.0038
    0.7800    0.2180    0.8344    0.0038
    0.7767    0.2190    0.8489    0.0039
    0.7733    0.2191    0.8709    0.0039
    0.7700    0.2219    0.8984    0.0040
    0.7667    0.2244    0.9006    0.0041
    0.7633    0.2256    0.9023    0.0041
    0.7600    0.2275    0.9049    0.0041
    0.7567    0.2306    0.9248    0.0042
    0.7533    0.2309    0.9326    0.0042
    0.7500    0.2337    0.9595    0.0042
    0.7467    0.2355    0.9667    0.0043
    0.7433    0.2390    0.9678    0.0043
    0.7400    0.2394    0.9769    0.0043
    0.7367    0.2394    1.0316    0.0043
    0.7333    0.2511    1.0622    0.0043
    0.7300    0.2547    1.0660    0.0043
    0.7267    0.2555    1.0737    0.0044
    0.7233    0.2571    1.0877    0.0044
    0.7200    0.2581    1.0947    0.0044
    0.7167    0.2585    1.1028    0.0045
    0.7133    0.2652    1.1584    0.0046
    0.7100    0.2667    1.1870    0.0046
    0.7067    0.2669    1.2151    0.0046
    0.7033    0.2693    1.2256    0.0047
    0.7000    0.2743    1.2490    0.0047
    0.6967    0.2744    1.2671    0.0048
    0.6933    0.2752    1.3126    0.0048
    0.6900    0.2781    1.3415    0.0048
    0.6867    0.2791    1.3611    0.0048
    0.6833    0.2794    1.3651    0.0049
    0.6800    0.2795    1.3660    0.0049
    0.6767    0.2803    1.3929    0.0049
    0.6733    0.2871    1.4032    0.0049
    0.6700    0.2887    1.4436    0.0050
    0.6667    0.2922    1.4502    0.0051
    0.6633    0.2975    1.4884    0.0051
    0.6600    0.3016    1.5443    0.0051
    0.6567    0.3031    1.5449    0.0052
    0.6533    0.3032    1.5514    0.0052
    0.6500    0.3034    1.5632    0.0053
    0.6467    0.3038    1.5941    0.0053
    0.6433    0.3049    1.6173    0.0053
    0.6400    0.3053    1.6354    0.0054
    0.6367    0.3151    1.6396    0.0055
    0.6333    0.3169    1.6543    0.0055
    0.6300    0.3214    1.6677    0.0057
    0.6267    0.3230    1.6832    0.0058
    0.6233    0.3247    1.7035    0.0058
    0.6200    0.3275    1.7108    0.0059
    0.6167    0.3314    1.7540    0.0059
    0.6133    0.3331    1.7577    0.0060
    0.6100    0.3359    1.7704    0.0060
    0.6067    0.3418    1.7726    0.0061
    0.6033    0.3418    1.7927    0.0061
    0.6000    0.3426    1.8332    0.0061
    0.5967    0.3470    1.8710    0.0062
    0.5933    0.3489    1.8830    0.0062
    0.5900    0.3505    1.8855    0.0062
    0.5867    0.3522    1.8984    0.0062
    0.5833    0.3552    1.9536    0.0063
    0.5800    0.3564    1.9675    0.0063
    0.5767    0.3579    1.9755    0.0063
    0.5733    0.3581    1.9977    0.0063
    0.5700    0.3618    2.0116    0.0064
    0.5667    0.3642    2.0142    0.0064
    0.5633    0.3644    2.0266    0.0064
    0.5600    0.3670    2.0282    0.0064
    0.5567    0.3672    2.0528    0.0065
    0.5533    0.3682    2.0697    0.0066
    0.5500    0.3718    2.0785    0.0066
    0.5467    0.3734    2.0804    0.0067
    0.5433    0.3774    2.0952    0.0067
    0.5400    0.3816    2.1218    0.0067
    0.5367    0.3869    2.1228    0.0068
    0.5333    0.3871    2.1273    0.0069
    0.5300    0.3908    2.1283    0.0069
    0.5267    0.3934    2.1907    0.0070
    0.5233    0.3935    2.2323    0.0070
    0.5200    0.3989    2.2879    0.0071
    0.5167    0.3989    2.3425    0.0071
    0.5133    0.4029    2.3651    0.0072
    0.5100    0.4052    2.4574    0.0072
    0.5067    0.4083    2.4956    0.0073
    0.5033    0.4110    2.5662    0.0073
    0.5000    0.4111    2.5768    0.0074
    0.4967    0.4131    2.6011    0.0076
    0.4933    0.4157    2.6628    0.0076
    0.4900    0.4295    2.7015    0.0077
    0.4867    0.4317    2.7456    0.0078
    0.4833    0.4336    2.8289    0.0080
    0.4800    0.4403    2.8318    0.0080
    0.4767    0.4419    2.8331    0.0080
    0.4733    0.4462    2.8605    0.0082
    0.4700    0.4488    2.8657    0.0083
    0.4667    0.4511    2.8822    0.0083
    0.4633    0.4515    2.8864    0.0083
    0.4600    0.4554    2.9187    0.0085
    0.4567    0.4569    2.9580    0.0085
    0.4533    0.4635    2.9675    0.0087
    0.4500    0.4637    2.9740    0.0090
    0.4467    0.4784    2.9832    0.0090
    0.4433    0.4817    3.0428    0.0092
    0.4400    0.4832    3.1060    0.0092
    0.4367    0.4847    3.1675    0.0093
    0.4333    0.4954    3.1686    0.0094
    0.4300    0.4975    3.1705    0.0095
    0.4267    0.5015    3.1726    0.0095
    0.4233    0.5017    3.1854    0.0095
    0.4200    0.5033    3.1866    0.0098
    0.4167    0.5058    3.2215    0.0098
    0.4133    0.5072    3.2370    0.0099
    0.4100    0.5157    3.2374    0.0099
    0.4067    0.5160    3.2533    0.0101
    0.4033    0.5166    3.2614    0.0102
    0.4000    0.5233    3.2994    0.0104
    0.3967    0.5266    3.3132    0.0104
    0.3933    0.5286    3.3414    0.0104
    0.3900    0.5459    3.3764    0.0105
    0.3867    0.5459    3.3781    0.0105
    0.3833    0.5481    3.4239    0.0106
    0.3800    0.5486    3.4332    0.0107
    0.3767    0.5565    3.6074    0.0107
    0.3733    0.5577    3.6316    0.0107
    0.3700    0.5581    3.6636    0.0108
    0.3667    0.5629    3.6807    0.0108
    0.3633    0.5630    3.6924    0.0110
    0.3600    0.5632    3.7540    0.0110
    0.3567    0.5699    3.8232    0.0111
    0.3533    0.5734    3.8445    0.0112
    0.3500    0.5769    3.9256    0.0113
    0.3467    0.5810    3.9364    0.0115
    0.3433    0.5933    3.9553    0.0115
    0.3400    0.5936    4.0169    0.0115
    0.3367    0.6103    4.0486    0.0116
    0.3333    0.6309    4.1737    0.0119
    0.3300    0.6490    4.1822    0.0120
    0.3267    0.6512    4.1937    0.0120
    0.3233    0.6577    4.2591    0.0122
    0.3200    0.6586    4.3478    0.0122
    0.3167    0.6709    4.5019    0.0123
    0.3133    0.6731    4.6235    0.0123
    0.3100    0.6738    4.6262    0.0124
    0.3067    0.6879    4.6875    0.0125
    0.3033    0.6896    4.7816    0.0125
    0.3000    0.6912    4.8551    0.0126
    0.2967    0.6944    4.9939    0.0129
    0.2933    0.7018    5.0181    0.0130
    0.2900    0.7111    5.0711    0.0131
    0.2867    0.7135    5.0984    0.0131
    0.2833    0.7189    5.1570    0.0131
    0.2800    0.7247    5.2324    0.0132
    0.2767    0.7252    5.2514    0.0136
    0.2733    0.7258    5.2630    0.0138
    0.2700    0.7263    5.2709    0.0140
    0.2667    0.7319    5.2893    0.0142
    0.2633    0.7524    5.2998    0.0142
    0.2600    0.7606    5.3219    0.0144
    0.2567    0.7650    5.3878    0.0145
    0.2533    0.7652    5.3897    0.0145
    0.2500    0.7680    5.4365    0.0147
    0.2467    0.7766    5.4389    0.0147
    0.2433    0.7795    5.4574    0.0148
    0.2400    0.7902    5.5671    0.0149
    0.2367    0.7938    5.5998    0.0149
    0.2333    0.8079    5.6789    0.0150
    0.2300    0.8115    5.6850    0.0150
    0.2267    0.8139    5.9294    0.0152
    0.2233    0.8170    5.9674    0.0153
    0.2200    0.8178    6.0683    0.0153
    0.2167    0.8205    6.1008    0.0154
    0.2133    0.8296    6.1061    0.0154
    0.2100    0.8567    6.1068    0.0155
    0.2067    0.8576    6.3843    0.0156
    0.2033    0.8590    6.4744    0.0158
    0.2000    0.8607    6.5316    0.0160
    0.1967    0.8636    6.5757    0.0167
    0.1933    0.8664    6.5825    0.0167
    0.1900    0.8681    6.5935    0.0168
    0.1867    0.8831    6.8129    0.0169
    0.1833    0.9023    6.8339    0.0172
    0.1800    0.9092    6.8816    0.0174
    0.1767    0.9156    6.9009    0.0175
    0.1733    0.9386    7.0391    0.0180
    0.1700    0.9493    7.2312    0.0181
    0.1667    0.9534    7.2335    0.0181
    0.1633    0.9541    7.3872    0.0181
    0.1600    0.9551    7.8491    0.0182
    0.1567    0.9601    7.8684    0.0183
    0.1533    0.9642    7.9003    0.0184
    0.1500    0.9674    7.9013    0.0186
    0.1467    0.9705    8.1083    0.0189
    0.1433    0.9827    8.1730    0.0192
    0.1400    1.0079    8.5323    0.0195
    0.1367    1.0171    8.6071    0.0196
    0.1333    1.0650    8.8440    0.0204
    0.1300    1.0772    9.3778    0.0206
    0.1267    1.0812    9.5613    0.0207
    0.1233    1.0828    9.8702    0.0208
    0.1200    1.0902    9.8905    0.0210
    0.1167    1.1060   10.1003    0.0210
    0.1133    1.1142   10.1898    0.0213
    0.1100    1.1335   10.2013    0.0215
    0.1067    1.1349   10.3155    0.0219
    0.1033    1.1411   10.3831    0.0221
    0.1000    1.1494   10.4475    0.0222
    0.0967    1.1589   10.4863    0.0223
    0.0933    1.1858   10.5331    0.0224
    0.0900    1.2051   10.5385    0.0228
    0.0867    1.2726   10.7054    0.0230
    0.0833    1.2802   10.7251    0.0231
    0.0800    1.3050   11.1855    0.0232
    0.0767    1.3503   11.2078    0.0233
    0.0733    1.3588   11.6714    0.0236
    0.0700    1.3725   12.0829    0.0241
    0.0667    1.3841   13.5911    0.0242
    0.0633    1.4060   13.8549    0.0242
    0.0600    1.4237   14.0388    0.0259
    0.0567    1.4386   14.6496    0.0274
    0.0533    1.4733   17.2367    0.0276
    0.0500    1.5637   18.5547    0.0293
    0.0467    1.5828   19.0968    0.0294
    0.0433    1.5916   20.7167    0.0298
    0.0400    1.7338   21.7953    0.0299
    0.0367    1.7516   23.2758    0.0317
    0.0333    1.8520   23.3037    0.0326
    0.0300    1.9133   24.2190    0.0338
    0.0267    2.3788   24.8571    0.0343
    0.0233    2.3847   25.8356    0.0345
    0.0200    2.5304   27.2646    0.0359
    0.0167    2.8456   29.4706    0.0378
    0.0133    2.8613   30.4605    0.0419
    0.0100    2.9463   33.5860    0.0421
    0.0067    3.1046   37.0945    0.0526

==> nu50_snr0_tau_settle1_M64_m16.txt <==
prob    mmv_loss    single_shot_loss  rejected_ratio  
1.000000000000000   0.027415565481012   0.264699321806685                   0
   0.996666666666667   0.039902021552397   0.323063259912837   0.002679631164616
   0.993333333333333   0.041548399820901   0.330429137302380   0.002777774805847
   0.990000000000000   0.044956820333158   0.372563392515919   0.002877237979694
   0.986666666666667   0.066605647541351   0.435859833050788   0.002954801198606
   0.983333333333333   0.070446235517906   0.435951496251158   0.003057926216793
   0.980000000000000   0.072692899189597   0.466197916222189   0.003162282235086
   0.976666666666667   0.073940879421472   0.473490936007858   0.003461435899340
   0.973333333333333   0.078297150871243   0.524935903463992   0.003496988488566
   0.970000000000000   0.092141609159038   0.561457919826667   0.003555952922646
   0.966666666666667   0.100949643203666   0.570736430771224   0.003665689264858
   0.963333333333333   0.102692986262651   0.591366174763580   0.003669132422368
   0.960000000000000   0.104176831602877   0.603113453220425   0.003743979106649
   0.956666666666667   0.108515832628205   0.695766713154172   0.003830212248133
   0.953333333333333   0.109816303592627   0.706202802417325   0.003872997366408
   0.950000000000000   0.112284396985502   0.719081894280611   0.003885964519699
   0.946666666666667   0.112864601961858   0.738402434060582   0.003964930738350
   0.943333333333333   0.113010703335493   0.739716390645850   0.004056091972578
   0.940000000000000   0.116582078727546   0.744902754425896   0.004124819152904
   0.936666666666667   0.119186342910740   0.752746161379061   0.004138036124686
   0.933333333333333   0.119750184742402   0.778940204967681   0.004144164093724
   0.930000000000000   0.121917577306912   0.798357208351863   0.004158985133855
   0.926666666666667   0.123111061451083   0.815885376593452   0.004166536667706
   0.923333333333333   0.133182436011158   0.861289202168066   0.004167749928830
   0.920000000000000   0.138633840106426   0.891769346923725   0.004196443815001
   0.916666666666667   0.146508904469515   0.893396471427842   0.004198990918031
   0.913333333333333   0.148473872665686   0.895114156800014   0.004273491397591
   0.910000000000000   0.148836548424856   0.903292707009620   0.004287612375547
   0.906666666666667   0.151534913430908   0.910772079133831   0.004444083141781
   0.903333333333333   0.152675140358557   0.917592337140498   0.004455636507431
   0.900000000000000   0.156841020085834   0.944075222045261   0.004459668812986
   0.896666666666667   0.157083851109645   0.946533800117402   0.004516414407803
   0.893333333333333   0.157793938191503   0.950554079810503   0.004730038642752
   0.890000000000000   0.158542581434092   0.959365433717551   0.004740875264212
   0.886666666666667   0.158673801519426   0.962097871683136   0.004748144420831
   0.883333333333333   0.159063639233394   0.975813543986289   0.004782878811004
   0.880000000000000   0.159260650796965   1.011767606576422   0.004783135267218
   0.876666666666667   0.162059379858064   1.025877646997148   0.004836309836413
   0.873333333333333   0.164787183799278   1.043943240322572   0.004931391154132
   0.870000000000000   0.165010453245161   1.075333587230422   0.004935191727408
   0.866666666666667   0.165070748000985   1.117140178812593   0.004952676005253
   0.863333333333333   0.166212990266022   1.129784117941510   0.005020421360600
   0.860000000000000   0.169484771705882   1.136167735362010   0.005029143980019
   0.856666666666667   0.169652815736575   1.139701974963496   0.005069311632223
   0.853333333333333   0.172491957068485   1.151841540951976   0.005170788255997
   0.850000000000000   0.172698060213769   1.155027818576339   0.005183614914919
   0.846666666666667   0.176116059207518   1.170235459308903   0.005206592565668
   0.843333333333333   0.181688860286082   1.186189903548374   0.005226836634300
   0.840000000000000   0.189697002496532   1.186955229451714   0.005329413541521
   0.836666666666667   0.189741815684168   1.211890058066570   0.005366393021853
   0.833333333333333   0.190444040445897   1.238855209382389   0.005387962374177
   0.830000000000000   0.196223380476208   1.242262195384121   0.005459152793535
   0.826666666666667   0.197275577417419   1.257596685013950   0.005539911774228
   0.823333333333333   0.198035735117871   1.266938610482528   0.005543978496247
   0.820000000000000   0.200569849298678   1.268366328639399   0.005578583805468
   0.816666666666667   0.203095030205561   1.268885783892758   0.005608556053095
   0.813333333333333   0.203614161885059   1.279262326456579   0.005627923382334
   0.810000000000000   0.204629742632612   1.288063314578107   0.005643642043394
   0.806666666666667   0.207478979410495   1.294956711597643   0.005668075948447
   0.803333333333333   0.211205262240089   1.300995310452507   0.005682996990384
   0.800000000000000   0.213918738362347   1.314679667114860   0.005764082853662
   0.796666666666667   0.214833376415572   1.315535569669720   0.005788288930217
   0.793333333333333   0.216656942263442   1.407141616129671   0.005847112714426
   0.790000000000000   0.217148693994195   1.422066612105160   0.005945867562427
   0.786666666666667   0.218772952313947   1.448752915519141   0.006072305301115
   0.783333333333333   0.218926647848207   1.450019996078822   0.006127058892368
   0.780000000000000   0.222634900262884   1.457972329184519   0.006180149124715
   0.776666666666667   0.225573854558961   1.481451896913959   0.006187430082035
   0.773333333333333   0.232295364735167   1.492269446939356   0.006188666317616
   0.770000000000000   0.232947387705954   1.508918587298397   0.006196015639261
   0.766666666666667   0.241563220057730   1.514693690404906   0.006213702128134
   0.763333333333333   0.245498077116187   1.521928170025381   0.006319314764793
   0.760000000000000   0.246391040226607   1.531765685952826   0.006345829077264
   0.756666666666667   0.250077531916319   1.540603232382000   0.006358855384701
   0.753333333333333   0.250915194396974   1.544132072128283   0.006378258674329
   0.750000000000000   0.251247991319408   1.546725845058853   0.006447906273326
   0.746666666666667   0.252364570941544   1.557075056144852   0.006454523158191
   0.743333333333333   0.256357917813213   1.564394509949960   0.006497867008582
   0.740000000000000   0.257319970018635   1.643857732717437   0.006694450632175
   0.736666666666667   0.267185551283381   1.668552754206339   0.006794869371934
   0.733333333333333   0.268462139102834   1.672320927697550   0.007079227987654
   0.730000000000000   0.268606394010128   1.683530383222544   0.007116372282950
   0.726666666666667   0.268722792843159   1.687071304663670   0.007152476564425
   0.723333333333333   0.270584387452233   1.730370360498744   0.007169390322038
   0.720000000000000   0.273219488879236   1.755102623201068   0.007194499983473
   0.716666666666667   0.273458597511871   1.759311566973630   0.007224937782579
   0.713333333333333   0.273951172763698   1.761803924297081   0.007230592933407
   0.710000000000000   0.276562939812173   1.765883933995689   0.007238275657564
   0.706666666666667   0.277018211665926   1.820142679943649   0.007264034809967
   0.703333333333333   0.279294794313708   1.837726612441064   0.007303062234346
   0.700000000000000   0.281479359578473   1.851480573109050   0.007326681810212
   0.696666666666667   0.286244467330999   1.854221443617481   0.007336090995796
   0.693333333333333   0.287147782936505   1.883426236964761   0.007418180474369
   0.690000000000000   0.287957431739927   1.884936748449535   0.007559474088994
   0.686666666666667   0.293005785244646   1.889371157893614   0.007634692242649
   0.683333333333333   0.294618245064235   1.901057865446746   0.007652580861448
   0.680000000000000   0.296145341627516   1.905219199927697   0.007661162662230
   0.676666666666667   0.297296750192380   1.909184027917012   0.007785280579300
   0.673333333333333   0.298673559373988   1.915258333272091   0.007858400060845
   0.670000000000000   0.299477985636435   1.985397413882745   0.007887366933083
   0.666666666666667   0.300548967175194   1.992153739408044   0.007916382498303
   0.663333333333333   0.303287257816038   2.012065400995498   0.007965495775313
   0.660000000000000   0.303469996230348   2.026807459999906   0.008034955065845
   0.656666666666667   0.308198870862749   2.039520629789771   0.008080014745728
   0.653333333333333   0.310732363182842   2.057857880624731   0.008084970762860
   0.650000000000000   0.315641810842805   2.071167125975961   0.008121885601400
   0.646666666666667   0.316357702910585   2.084052515762124   0.008122792064885
   0.643333333333333   0.322240973305322   2.096043361792218   0.008190761333341
   0.640000000000000   0.322626372899542   2.096212592168412   0.008296222476473
   0.636666666666667   0.323759923728925   2.115043684237508   0.008323491408017
   0.633333333333333   0.324305370127723   2.187653061621903   0.008381756440281
   0.630000000000000   0.326018541346049   2.203812234357327   0.008440035936820
   0.626666666666667   0.326173595190058   2.208290098526720   0.008476068624827
   0.623333333333333   0.328765997557850   2.210347779633325   0.008495576220095
   0.620000000000000   0.329325920966954   2.211883136228790   0.008539284234119
   0.616666666666667   0.329777114882125   2.228901009484256   0.008679004301025
   0.613333333333333   0.330558539076603   2.247186745008519   0.008758149247737
   0.610000000000000   0.331351162330284   2.257479631278946   0.008807466484566
   0.606666666666667   0.332841287469512   2.260553447590380   0.008881651457147
   0.603333333333333   0.338018430195882   2.262371049675301   0.008901845539461
   0.600000000000000   0.349056397704192   2.271457486135596   0.008938490030163
   0.596666666666667   0.349687150699792   2.275112801026204   0.008955222249064
   0.593333333333333   0.351752963942466   2.278434045840499   0.009006473699182
   0.590000000000000   0.356756473022935   2.306524001194399   0.009060916456267
   0.586666666666667   0.358966071840712   2.324193158416265   0.009067339843199
   0.583333333333333   0.359676961529333   2.330982973351600   0.009084360372515
   0.580000000000000   0.367830742052647   2.338594427665607   0.009131056804458
   0.576666666666667   0.368368157174340   2.354722262283708   0.009142242255128
   0.573333333333333   0.373723079942296   2.374976724984291   0.009217958939127
   0.570000000000000   0.374783281143479   2.432894995066924   0.009278825633480
   0.566666666666667   0.381211398841631   2.439406820107259   0.009303106070861
   0.563333333333333   0.381391933891130   2.447745149141008   0.009334628221074
   0.560000000000000   0.382171192036121   2.453699097475989   0.009426648996145
   0.556666666666667   0.392503679785602   2.484192388121619   0.009466069209587
   0.553333333333333   0.395037627098849   2.496673990696930   0.009499393172269
   0.550000000000000   0.401834618066558   2.570986268055905   0.009551707170779
   0.546666666666667   0.402596475504458   2.590201423189671   0.009563004898924
   0.543333333333333   0.405490823835481   2.645065122041793   0.009599118802681
   0.540000000000000   0.411363219279371   2.646862691447058   0.009621182362573
   0.536666666666667   0.420796043983943   2.673329807684734   0.009651221892031
   0.533333333333333   0.434136096239453   2.686067775162984   0.009694004866919
   0.530000000000000   0.434613678728080   2.713166017251742   0.009716255209580
   0.526666666666667   0.439847051676333   2.750685953450323   0.009746800681457
   0.523333333333333   0.441412396001969   2.751784431632205   0.009925078693468
   0.520000000000000   0.444398521616550   2.814574662978480   0.009979691832850
   0.516666666666667   0.447180153033506   2.816296561562019   0.009995156252841
   0.513333333333333   0.447743138691634   2.908442092652666   0.010103167064804
   0.510000000000000   0.448899468789879   2.913208178269217   0.010112739974038
   0.506666666666667   0.453433586308730   2.920929822404010   0.010134128332767
   0.503333333333333   0.458312305709328   2.922788203039759   0.010190243326980
   0.500000000000000   0.458514469022198   2.948973873977446   0.010215539572240
   0.496666666666667   0.462660624664204   3.041597913136861   0.010215940478267
   0.493333333333333   0.473505054102159   3.042662369305849   0.010245189868874
   0.490000000000000   0.481101633275177   3.045794222366791   0.010276729796079
   0.486666666666667   0.482359489547797   3.087261486802580   0.010341813590769
   0.483333333333333   0.494700942158199   3.100067553679855   0.010453178049633
   0.480000000000000   0.498886892648735   3.118770189010048   0.010488018349644
   0.476666666666667   0.498950858301444   3.133090981979753   0.010622931198895
   0.473333333333333   0.502335322737630   3.143154574513172   0.010627621629725
   0.470000000000000   0.504717096206364   3.150223662059133   0.010662392968420
   0.466666666666667   0.507307398403666   3.177991079663285   0.010712890866653
   0.463333333333333   0.521900830704085   3.184575719650864   0.010884901533118
   0.460000000000000   0.523828912324752   3.227323684728749   0.010926279831614
   0.456666666666667   0.532492383262184   3.248385704478418   0.010930360996720
   0.453333333333333   0.538120882590963   3.284425156650502   0.011153826992650
   0.450000000000000   0.548139716385220   3.322527544790292   0.011249551149304
   0.446666666666667   0.548249624893918   3.388493420146000   0.011285591814456
   0.443333333333333   0.549675890152497   3.389852801049680   0.011325296387525
   0.440000000000000   0.550198677733104   3.569103912680647   0.011397153536640
   0.436666666666667   0.554573088997683   3.574267742189747   0.011470886630212
   0.433333333333333   0.555062792308864   3.606469060960364   0.011523911825159
   0.430000000000000   0.559574375437922   3.692154051043221   0.011690762346236
   0.426666666666667   0.563358528063537   3.711720235325174   0.011709720320108
   0.423333333333333   0.568730064226845   3.742275006629954   0.011786050208745
   0.420000000000000   0.582224565695510   3.757580366005677   0.011791813017940
   0.416666666666667   0.585443768627923   3.874708029386787   0.011792129590064
   0.413333333333333   0.591036585979425   3.896975627819310   0.011965306330982
   0.410000000000000   0.603798780230367   3.985145368732261   0.011999013962358
   0.406666666666667   0.616946749043088   4.005290321432292   0.012016244272317
   0.403333333333333   0.617567650174434   4.022693087060269   0.012230566796765
   0.400000000000000   0.621360600870513   4.104029971955127   0.012306058823101
   0.396666666666667   0.628938106447065   4.252954911742090   0.012384405697588
   0.393333333333333   0.632379205066509   4.264280618219942   0.012440801468470
   0.390000000000000   0.634154796401539   4.306385919916323   0.012492959109073
   0.386666666666667   0.635959284020882   4.339144389044552   0.012520593520775
   0.383333333333333   0.638920844953574   4.360597787827991   0.012543349014657
   0.380000000000000   0.643855246849977   4.397349289240440   0.012553200229106
   0.376666666666667   0.652782128613764   4.465774299653199   0.012712246499044
   0.373333333333333   0.673098918329442   4.524037149683934   0.012726918318521
   0.370000000000000   0.681408638136551   4.539615792346033   0.012736518896406
   0.366666666666667   0.681904800428225   4.592567959280165   0.012838993848266
   0.363333333333333   0.684299843884102   4.682029996151956   0.012843569731274
   0.360000000000000   0.685655437555665   4.694015205994028   0.012844780153136
   0.356666666666667   0.687166345725439   4.744698330305020   0.012914116030461
   0.353333333333333   0.697101426626129   4.790220191669440   0.012954361285990
   0.350000000000000   0.701650849670900   4.793192717287191   0.012977692936418
   0.346666666666667   0.709189310255375   4.837902405032888   0.013011118186690
   0.343333333333333   0.717634693371960   4.863092600499844   0.013029397786161
   0.340000000000000   0.720584474249903   5.011032573104921   0.013067805105605
   0.336666666666667   0.725879326453455   5.062349597535731   0.013199081492343
   0.333333333333333   0.734711415050249   5.102560890068868   0.013353636390988
   0.330000000000000   0.735377733094647   5.144550934222991   0.013377904189863
   0.326666666666667   0.737929391947368   5.166053874164735   0.013455006422290
   0.323333333333333   0.739750008445757   5.178695700248519   0.013657260511724
   0.320000000000000   0.741236888531991   5.198718947369353   0.013714419129627
   0.316666666666667   0.744050872883157   5.247241538099621   0.013849231799879
   0.313333333333333   0.745755722322666   5.266895138158719   0.014110975281776
   0.310000000000000   0.749677717960897   5.292433143985140   0.014137623944409
   0.306666666666667   0.751408433166947   5.334352138281140   0.014219079129943
   0.303333333333333   0.755859522973671   5.634612188002993   0.014239949711655
   0.300000000000000   0.761967176331229   5.687080781600140   0.014254449379868
   0.296666666666667   0.769401761221743   5.724083249149693   0.014311745752529
   0.293333333333333   0.770857377678179   5.775848189053049   0.014323221401454
   0.290000000000000   0.780287618428118   5.778589721773693   0.014328235569938
   0.286666666666667   0.787310857905209   5.938742290979845   0.014487685992934
   0.283333333333333   0.789819206764614   5.965751282266377   0.014614640288482
   0.280000000000000   0.793583373072048   5.975358044595922   0.014743879993528
   0.276666666666667   0.795791400506359   5.983326864059919   0.014748796833745
   0.273333333333333   0.801329233655047   6.193447700226539   0.014769608304424
   0.270000000000000   0.802057750338157   6.300145429592085   0.014818428319006
   0.266666666666667   0.814163446234599   6.358097794131590   0.014882305447433
   0.263333333333333   0.824518851146289   6.390573763880163   0.014910517939823
   0.260000000000000   0.830477711226806   6.438133631249010   0.014991384080489
   0.256666666666667   0.830857858731486   6.478748757540846   0.015000060112037
   0.253333333333333   0.831188759144579   6.545006413949173   0.015115419020791
   0.250000000000000   0.838970730666443   6.594431668217899   0.015438575838319
   0.246666666666667   0.842599194857736   6.634082231368249   0.015518708545269
   0.243333333333333   0.853361654808038   6.758830320136484   0.015602017066809
   0.240000000000000   0.867440224617497   6.852936438208914   0.015791970980314
   0.236666666666667   0.896208155404357   6.872545938888916   0.015990138169544
   0.233333333333333   0.907890386994906   6.911159813606299   0.016220299862472
   0.230000000000000   0.912715057620933   7.014979999757218   0.016242320535105
   0.226666666666667   0.913868211070833   7.147367212720508   0.016280651706291
   0.223333333333333   0.915878932541403   7.287243313721480   0.016371131483900
   0.220000000000000   0.931036006812856   7.480632288700138   0.016454295775741
   0.216666666666667   0.937703359937632   7.553810061796571   0.016503491648911
   0.213333333333333   0.945568833137852   7.607469918483362   0.016689124059768
   0.210000000000000   0.964456173303522   7.659475302820910   0.016720260993801
   0.206666666666667   0.974031439634709   8.028859915480426   0.016841444995916
   0.203333333333333   0.982740258283421   8.029472479489208   0.016976956508466
   0.200000000000000   0.990960589922296   8.395929959693124   0.017182982575140
   0.196666666666667   1.017455977378854   8.407442985838745   0.017191999654938
   0.193333333333333   1.060902352701701   8.616217823218504   0.017244982233966
   0.190000000000000   1.097544189500023   8.908701708564520   0.017248255163344
   0.186666666666667   1.105642828424537   8.974039020229519   0.017434826954371
   0.183333333333333   1.120625936104302   8.986646356297165   0.017592046677540
   0.180000000000000   1.127004001005057   9.385712396962607   0.017674018502884
   0.176666666666667   1.130432084256196   9.456894457953203   0.017770598358614
   0.173333333333333   1.161523724534256   9.511048101501782   0.017895252229148
   0.170000000000000   1.201512261611847   9.546570927702120   0.017907674420912
   0.166666666666667   1.204116126135496   9.565071197271513   0.017971823178401
   0.163333333333333   1.204488167554288   9.610586494448853   0.017980250371945
   0.160000000000000   1.210830195618822   9.765364073284680   0.018121244813323
   0.156666666666667   1.221130725999597   9.854025968588150   0.018411724610770
   0.153333333333333   1.248365591614591  10.102051584476078   0.018449546059787
   0.150000000000000   1.253398534284088  10.325090350110191   0.018685571469314
   0.146666666666667   1.283793318821205  10.676437600083846   0.019216920136278
   0.143333333333333   1.290071624944732  10.693645317536053   0.019260821442335
   0.140000000000000   1.307421233519935  11.141756322368677   0.019306193650624
   0.136666666666667   1.321784268783676  11.573420377364670   0.019605457799707
   0.133333333333333   1.334446425483565  12.148244080786030   0.020599874658862
   0.130000000000000   1.351905376245142  12.246601607335062   0.020669922384196
   0.126666666666667   1.357760686628415  12.431042925340666   0.021068283485450
   0.123333333333333   1.360718881873189  12.587597696945609   0.021149420171420
   0.120000000000000   1.364794697243625  12.687271671140241   0.021511404922432
   0.116666666666667   1.383345728356772  12.711036327854547   0.021587493436186
   0.113333333333333   1.391668521181837  12.922089537932074   0.021877907435093
   0.110000000000000   1.422379862312365  13.007666649645691   0.022027902208554
   0.106666666666667   1.454040845709058  13.344822575614597   0.022183660265846
   0.103333333333333   1.461465389321305  14.261837289062839   0.022372669134025
   0.100000000000000   1.518293367175641  14.706680219246959   0.022880599130122
   0.096666666666667   1.521473275806457  15.305049090176281   0.023095440877524
   0.093333333333333   1.537641101089266  15.383449078813992   0.023179142423041
   0.090000000000000   1.538253590671065  15.556002711333559   0.023434167574583
   0.086666666666667   1.538589999312031  15.654332957649657   0.023460284294437
   0.083333333333333   1.563520899102040  16.155322031298724   0.023582618523957
   0.080000000000000   1.582701299697297  16.467781543844563   0.023817895321256
   0.076666666666667   1.600307332287291  17.472062475528382   0.023942294458163
   0.073333333333333   1.631482754927766  17.574679361832018   0.024436378922917
   0.070000000000000   1.677009920853501  17.740235055220833   0.024487665084591
   0.066666666666667   1.690709661695148  18.410121552696484   0.024490917780810
   0.063333333333333   1.694764317679955  19.528063783358444   0.024686616993342
   0.060000000000000   1.711245082374500  19.685066907077818   0.025368626766598
   0.056666666666667   1.728400713084524  21.731071470367972   0.025808978518143
   0.053333333333333   1.822548854742581  21.917548736339111   0.025990303918756
   0.050000000000000   1.849344708488656  23.443617852788179   0.026172641607377
   0.046666666666667   1.937002725277109  24.058811681502057   0.026821792058287
   0.043333333333333   2.029475556951378  25.812912843166256   0.028401477354445
   0.040000000000000   2.095006005794070  26.337542135048508   0.031228441693988
   0.036666666666667   2.170925929331772  27.674655630439911   0.031732679418755
   0.033333333333333   2.348995911648744  27.833993136581590   0.032434784078876
   0.030000000000000   2.351951476234804  28.862921428324437   0.033491051557756
   0.026666666666667   2.459024265234393  29.756565201043344   0.034049362619611
   0.023333333333333   2.465988935767352  31.753491534728049   0.034972887801503
   0.020000000000000   2.626664677249926  32.633480130352119   0.035136975438449
   0.016666666666667   3.517649972976929  36.395805676765164   0.037360513226571
   0.013333333333333   3.613966965570012  39.166492027884267   0.038564200433515
   0.010000000000000   4.056864519716740  39.258693317222132   0.041546977987751
   0.006666666666667   4.076125498331809  42.757596486578045   0.042254192884266

==> nu50_snr10_tau_settle1000_M64_m16.txt <==
prob    mmv_loss    single_shot_loss  rejected_ratio  
1.000000000000000   0.023914549981127   0.024882193469474                   0
   0.999000000000000   0.026514680144172   0.034476482599887   0.003396213089801
   0.998000000000000   0.026833427951654   0.036410492488130   0.003561429351762
   0.997000000000000   0.027360433177568   0.042356683490350   0.003799559377606
   0.996000000000000   0.027807536345781   0.042856330508854   0.003972196073589
   0.995000000000000   0.027876100869554   0.044365613947952   0.004075852364225
   0.994000000000000   0.028099099401790   0.051509159971798   0.004077990881676
   0.993000000000000   0.029065697619591   0.056327828098650   0.004097572177067
   0.992000000000000   0.029281358808727   0.056809944921177   0.004183960506375
   0.991000000000000   0.029431687146423   0.057665304767725   0.004194918745723
   0.990000000000000   0.029641401657488   0.060746335869844   0.004200413727349
   0.989000000000000   0.030488825804469   0.061426138279918   0.004203572213148
   0.988000000000000   0.030536460346581   0.066750014533445   0.004221688587012
   0.987000000000000   0.031146821276662   0.068610974982680   0.004239825312722
   0.986000000000000   0.031625868185480   0.069482345694232   0.004275121312274
   0.985000000000000   0.032178684290152   0.070214046723876   0.004292238869438
   0.984000000000000   0.032285728225039   0.071479909882198   0.004327844445923
   0.983000000000000   0.032657048105586   0.074284368994176   0.004389921525254
   0.982000000000000   0.032662675691747   0.075187734436506   0.004400667352695
   0.981000000000000   0.033560293097849   0.075369700458312   0.004469592949586
   0.980000000000000   0.033597000976728   0.077179416878948   0.004508309819956
   0.979000000000000   0.034025619051819   0.078824030409242   0.004540253884622
   0.978000000000000   0.034108159904651   0.079318250422496   0.004545840332153
   0.977000000000000   0.034224872671488   0.082260277801055   0.004560839259225
   0.976000000000000   0.034308139559609   0.082341337949220   0.004590414156851
   0.975000000000000   0.034615364497030   0.082876491654078   0.004618645873544
   0.974000000000000   0.034864802987322   0.083041033729869   0.004678143214147
   0.973000000000000   0.036626748408751   0.083604434275368   0.004759137674291
   0.972000000000000   0.036916449917337   0.083740681654933   0.004794606554491
   0.971000000000000   0.037389250258984   0.087811761841091   0.004829091706701
   0.970000000000000   0.037600956564576   0.088220144064997   0.004845132806225
   0.969000000000000   0.037744735834757   0.088694637519592   0.004906482568369
   0.968000000000000   0.038350748999064   0.088819149540517   0.004961449767603
   0.967000000000000   0.038443949597439   0.088917329636108   0.005017457961979
   0.966000000000000   0.038523298884573   0.090232095872488   0.005018530076259
   0.965000000000000   0.038804796810181   0.090483225714921   0.005078005776205
   0.964000000000000   0.039097225924954   0.090579658038622   0.005099846595527
   0.963000000000000   0.039394377299034   0.091333403887301   0.005115142965842
   0.962000000000000   0.039668377164490   0.092021870385710   0.005129245428500
   0.961000000000000   0.039689166811047   0.092270906936362   0.005137980949217
   0.960000000000000   0.039805730377864   0.092374170633001   0.005147683589517
   0.959000000000000   0.040254953887741   0.093525658498386   0.005157479198512
   0.958000000000000   0.040269439741105   0.093725913369448   0.005181773993327
   0.957000000000000   0.040307725149181   0.094162774672131   0.005199717296330
   0.956000000000000   0.040383839729116   0.094671832882657   0.005261251285221
   0.955000000000000   0.040740493860068   0.094713329592892   0.005292989055185
   0.954000000000000   0.041449894208713   0.095709331378015   0.005305452510442
   0.953000000000000   0.041589658059232   0.095766054276203   0.005329022183461
   0.952000000000000   0.041755566730327   0.095831969838603   0.005330805392564
   0.951000000000000   0.042582764639047   0.096809093649822   0.005332559595699
   0.950000000000000   0.042957587677580   0.097383727634124   0.005366887857581
   0.949000000000000   0.043191408654987   0.097757311387676   0.005395502065158
   0.948000000000000   0.043387828389010   0.097992705094203   0.005399574551668
   0.947000000000000   0.043544179213208   0.098808852977005   0.005408438815194
   0.946000000000000   0.044296499855849   0.098889791099643   0.005416193494844
   0.945000000000000   0.044431492796099   0.099229780572590   0.005422574739752
   0.944000000000000   0.045050523678947   0.099638834052860   0.005423683935237
   0.943000000000000   0.045080759458161   0.100240341264182   0.005436159540350
   0.942000000000000   0.045337239237434   0.101340724060518   0.005465450524262
   0.941000000000000   0.045691737925144   0.101362614891586   0.005489527093338
   0.940000000000000   0.045799898184627   0.101407680620509   0.005502010888278
   0.939000000000000   0.045819067004960   0.101822447560488   0.005506731465063
   0.938000000000000   0.046009796954040   0.104195315419463   0.005536284999711
   0.937000000000000   0.046017963458575   0.104974014006169   0.005546774497927
   0.936000000000000   0.046653859431816   0.105493359339756   0.005567817300871
   0.935000000000000   0.046691962989913   0.105509287985703   0.005635466179773
   0.934000000000000   0.046783596509635   0.105690545816015   0.005646751524118
   0.933000000000000   0.046992802181117   0.105694062618970   0.005646868571822
   0.932000000000000   0.047284328804959   0.106680814309357   0.005647737088780
   0.931000000000000   0.047317732230036   0.108100691675260   0.005659863943824
   0.930000000000000   0.047440208371132   0.108367586911404   0.005665722386140
   0.929000000000000   0.047547350086919   0.109530622825999   0.005670005705202
   0.928000000000000   0.047905742790313   0.109733784950792   0.005671841503640
   0.927000000000000   0.048107296167663   0.110006863510413   0.005690522798964
   0.926000000000000   0.048297556174812   0.111085051933544   0.005696812045487
   0.925000000000000   0.048458760892850   0.112124677612038   0.005709771413067
   0.924000000000000   0.048521542851827   0.113571056972509   0.005726436547528
   0.923000000000000   0.048522068530389   0.115433388228201   0.005741964938538
   0.922000000000000   0.048612053027885   0.115510471874210   0.005754927260518
   0.921000000000000   0.048707380829063   0.115805956971268   0.005776044267519
   0.920000000000000   0.048756795884412   0.115966815790287   0.005776555674312
   0.919000000000000   0.048761752554936   0.116172633792230   0.005809301925399
   0.918000000000000   0.048813257927106   0.116212625435180   0.005819213705619
   0.917000000000000   0.048833764877475   0.117756539163990   0.005828977012209
   0.916000000000000   0.049033633040455   0.118402529628781   0.005858039527608
   0.915000000000000   0.049061226556027   0.119975985835022   0.005869334182020
   0.914000000000000   0.049672174025406   0.121098977885594   0.005873577842314
   0.913000000000000   0.049814194791492   0.122380714045113   0.005889542728666
   0.912000000000000   0.050053875008044   0.123179770004627   0.005898949073188
   0.911000000000000   0.050280287265944   0.123205917803451   0.005915827588458
   0.910000000000000   0.050907227734363   0.123569835474513   0.005917599458116
   0.909000000000000   0.051041290234633   0.123573517883331   0.005924458588013
   0.908000000000000   0.051054956731865   0.123905186107848   0.005926206115633
   0.907000000000000   0.051125917570332   0.124568375864455   0.005955798864599
   0.906000000000000   0.051350690803820   0.124589311480892   0.005962095409993
   0.905000000000000   0.051956775382297   0.125701235554348   0.005990994788304
   0.904000000000000   0.051976905915801   0.126067217042085   0.005991223191295
   0.903000000000000   0.052006737938277   0.128258059502168   0.005992071404423
   0.902000000000000   0.052058786681085   0.128487509728723   0.006008411311020
   0.901000000000000   0.052321267512150   0.128514845405759   0.006019232225400
   0.900000000000000   0.052515641651419   0.129761080413156   0.006021049458109
   0.899000000000000   0.052556073465974   0.130088453464034   0.006025400193959
   0.898000000000000   0.052618025643477   0.130111640731393   0.006028494799920
   0.897000000000000   0.052720125961331   0.130490311230739   0.006028620279437
   0.896000000000000   0.053517533559487   0.130551934941579   0.006051698315477
   0.895000000000000   0.053770235769951   0.131118551654235   0.006060965090869
   0.894000000000000   0.054031903742698   0.131453806155417   0.006065834161258
   0.893000000000000   0.054223166607249   0.132538429249465   0.006069237212789
   0.892000000000000   0.054610282101791   0.132824951759921   0.006079824278431
   0.891000000000000   0.055317256420667   0.133257430385647   0.006101014732748
   0.890000000000000   0.055431543406909   0.133456128018707   0.006105502262926
   0.889000000000000   0.055510462123477   0.134342026603703   0.006120658649780
   0.888000000000000   0.055588451962132   0.135545852601392   0.006137657277543
   0.887000000000000   0.055607319762998   0.137375078653566   0.006150316440804
   0.886000000000000   0.055844759953905   0.139163528977978   0.006153010375888
   0.885000000000000   0.055863354543246   0.139184743636964   0.006168922063729
   0.884000000000000   0.056237413359836   0.141167545958766   0.006169873131215
   0.883000000000000   0.056504120263294   0.141622320844181   0.006176592326007
   0.882000000000000   0.056733615484140   0.141890203760982   0.006183131268508
   0.881000000000000   0.056839544000177   0.141992719635453   0.006183514641162
   0.880000000000000   0.056869939398430   0.143745532742646   0.006186822887519
   0.879000000000000   0.056875451454097   0.144097178304330   0.006195187694327
   0.878000000000000   0.056942061415451   0.145182932191720   0.006222251636956
   0.877000000000000   0.057367602780298   0.146632177954059   0.006228916188069
   0.876000000000000   0.057369978611754   0.147503558406013   0.006249564559238
   0.875000000000000   0.057553824534138   0.147555360927053   0.006250836280287
   0.874000000000000   0.057587425734958   0.147753478955658   0.006253955456389
   0.873000000000000   0.057643834404773   0.147994819424384   0.006259081421921
   0.872000000000000   0.057954753516787   0.148657673182423   0.006282048616597
   0.871000000000000   0.057978173380635   0.149739700826311   0.006286426693174
   0.870000000000000   0.058085163696032   0.149929406685953   0.006289385703399
   0.869000000000000   0.058193247814578   0.150010895252974   0.006325289136465
   0.868000000000000   0.058561981616532   0.150037727873618   0.006343422976338
   0.867000000000000   0.058603318287362   0.151015119325058   0.006346156508751
   0.866000000000000   0.058677146156478   0.151378493463926   0.006346849343541
   0.865000000000000   0.058843554542573   0.153376247653700   0.006365389148103
   0.864000000000000   0.058856395471650   0.153847399361833   0.006365394146546
   0.863000000000000   0.059292497996676   0.154362031674075   0.006367569404962
   0.862000000000000   0.059365574840784   0.154425956827771   0.006403813242183
   0.861000000000000   0.059402263643235   0.154733628146263   0.006408379580275
   0.860000000000000   0.059447701784973   0.154778937791815   0.006425791532403
   0.859000000000000   0.059548735518260   0.154779689447894   0.006426072516174
   0.858000000000000   0.059696225998284   0.155229679927024   0.006429289302189
   0.857000000000000   0.059937226485469   0.155354296569445   0.006429450387644
   0.856000000000000   0.060050669496619   0.155477546363313   0.006433730688942
   0.855000000000000   0.060237785134787   0.156257067350554   0.006448692162081
   0.854000000000000   0.060379934573174   0.157505698237176   0.006453372050836
   0.853000000000000   0.060546937070850   0.157856066533734   0.006457161376266
   0.852000000000000   0.060703108440949   0.158350106903809   0.006458575960480
   0.851000000000000   0.060884633022120   0.158365056764406   0.006466033424486
   0.850000000000000   0.061587245028998   0.159605237880160   0.006472815035180
   0.849000000000000   0.061808704495133   0.159730266868351   0.006484735833454
   0.848000000000000   0.061822752538709   0.159818315942944   0.006498138916344
   0.847000000000000   0.062128725550808   0.159859587835625   0.006506771711107
   0.846000000000000   0.062158330905709   0.160076620059255   0.006509123839340
   0.845000000000000   0.062628424840073   0.160149603256020   0.006514061506824
   0.844000000000000   0.062777958242535   0.160520732052680   0.006516062512065
   0.843000000000000   0.062928241137099   0.161338416723092   0.006532042937920
   0.842000000000000   0.063128797096231   0.161887710850561   0.006542143218595
   0.841000000000000   0.063244440919072   0.162484344291650   0.006549094124829
   0.840000000000000   0.063466756141790   0.163542261320481   0.006562432859717
   0.839000000000000   0.063581802645489   0.164024100903682   0.006569851680671
   0.838000000000000   0.063644519365084   0.164595575057763   0.006597067732256
   0.837000000000000   0.063873382954074   0.166158620052969   0.006597597677929
   0.836000000000000   0.064125137125628   0.166847466359567   0.006600745502170
   0.835000000000000   0.064153807210395   0.167578406950051   0.006601985567339
   0.834000000000000   0.064231187759025   0.168017422588373   0.006609339291470
   0.833000000000000   0.064417466174251   0.168401137224828   0.006616563766324
   0.832000000000000   0.064471291038114   0.169956564017303   0.006649439231711
   0.831000000000000   0.064823176635636   0.170112455976104   0.006654762581842
   0.830000000000000   0.064828871229904   0.170910007018031   0.006684197547015
   0.829000000000000   0.064829512532461   0.171261467821610   0.006685084013587
   0.828000000000000   0.065062623474192   0.172304782984100   0.006696647106431
   0.827000000000000   0.065269082538899   0.172386731265807   0.006700894271169
   0.826000000000000   0.065710317615374   0.172637619586336   0.006712928163033
   0.825000000000000   0.065756398771758   0.173359834138653   0.006720898541797
   0.824000000000000   0.065813212144759   0.174383958762116   0.006753612002142
   0.823000000000000   0.066167580689514   0.174743254000767   0.006763523091182
   0.822000000000000   0.066172255781326   0.174828213899345   0.006774418869483
   0.821000000000000   0.066592864356922   0.178041725930332   0.006781980328640
   0.820000000000000   0.066720502247593   0.178700350880425   0.006786713101740
   0.819000000000000   0.066983202260117   0.179310633371333   0.006793745472736
   0.818000000000000   0.067010319456329   0.181317050213480   0.006803277462030
   0.817000000000000   0.067384175862964   0.181714479724577   0.006806717475248
   0.816000000000000   0.067689065601095   0.181886612808223   0.006810922821191
   0.815000000000000   0.068064006900102   0.182059540109830   0.006815709088113
   0.814000000000000   0.068199228443320   0.182221956260826   0.006841661219734
   0.813000000000000   0.068367832210601   0.183066227647457   0.006842075295616
   0.812000000000000   0.068430566820924   0.183501823190073   0.006846296921346
   0.811000000000000   0.068547907990423   0.183592901709730   0.006866916058236
   0.810000000000000   0.068750875575831   0.183616662156734   0.006887986781209
   0.809000000000000   0.068878555591136   0.184202635270541   0.006892096899305
   0.808000000000000   0.068910121172422   0.184887732171499   0.006898204885076
   0.807000000000000   0.068910423908184   0.185022086491488   0.006921231666606
   0.806000000000000   0.069509611232090   0.185810978998040   0.006937717555670
   0.805000000000000   0.070446518489703   0.186150717371213   0.006940380578143
   0.804000000000000   0.070478484153900   0.187025804427913   0.006946009556299
   0.803000000000000   0.070854533997855   0.187849183174520   0.006956857728438
   0.802000000000000   0.071003677234148   0.188400439717961   0.006970227999430
   0.801000000000000   0.071034066297840   0.189241337585845   0.006984095006480
   0.800000000000000   0.071049103622058   0.190004633578566   0.007004715494199
   0.799000000000000   0.071262285197649   0.190323154432671   0.007025036667226
   0.798000000000000   0.071477926728475   0.190327953559367   0.007030021864582
   0.797000000000000   0.071553549571661   0.190416924096130   0.007036460051203
   0.796000000000000   0.071559335662746   0.191394320865834   0.007037094687482
   0.795000000000000   0.071698686760779   0.192267824569305   0.007043601384402
   0.794000000000000   0.071799718597374   0.192496076783659   0.007062637792036
   0.793000000000000   0.071867161484458   0.193548402835420   0.007065141874298
   0.792000000000000   0.071907545216783   0.195013618553707   0.007069891132521
   0.791000000000000   0.071916545135894   0.195436101467141   0.007070059734576
   0.790000000000000   0.072103416335879   0.195639736742211   0.007079634272765
   0.789000000000000   0.072208212440101   0.196115278359135   0.007085503569803
   0.788000000000000   0.072431801500290   0.196125715882648   0.007086323411521
   0.787000000000000   0.072536380215648   0.196479918510160   0.007088334819944
   0.786000000000000   0.072754764182308   0.196526200276149   0.007102569942170
   0.785000000000000   0.072806218639361   0.196901249052941   0.007107093326731
   0.784000000000000   0.072882525566487   0.197042522311116   0.007111600866220
   0.783000000000000   0.072969177987481   0.197340298906714   0.007116552703847
   0.782000000000000   0.073069452670062   0.198138687300889   0.007116755805666
   0.781000000000000   0.073479102961115   0.199829576948075   0.007134646253268
   0.780000000000000   0.073485775740675   0.199874140659766   0.007150688517183
   0.779000000000000   0.073515217670080   0.200075975382499   0.007154878716204
   0.778000000000000   0.073606440092976   0.200362312118962   0.007159720938190
   0.777000000000000   0.073635759280540   0.201564297786308   0.007162465083383
   0.776000000000000   0.073767854870187   0.202800475659898   0.007177463906511
   0.775000000000000   0.073778447087829   0.202954700920099   0.007189970606467
   0.774000000000000   0.074706498812599   0.204909104561011   0.007193205811775
   0.773000000000000   0.074931746493920   0.205199603680926   0.007208096435557
   0.772000000000000   0.075234538417325   0.205938826265999   0.007211593847273
   0.771000000000000   0.075402408963924   0.206396470501459   0.007212871645786
   0.770000000000000   0.075410005727945   0.206952219575612   0.007217643087660
   0.769000000000000   0.075538656242909   0.207045502494994   0.007219398406595
   0.768000000000000   0.075842340546401   0.207506638090464   0.007221489620477
   0.767000000000000   0.076062027970979   0.207999326128251   0.007235148342734
   0.766000000000000   0.076080136596611   0.208209989355408   0.007271282877205
   0.765000000000000   0.076239558924029   0.208457265032522   0.007284956010710
   0.764000000000000   0.076424717182083   0.209113807280657   0.007285408534295
   0.763000000000000   0.076601201872465   0.209229373100535   0.007301249134311
   0.762000000000000   0.076712982010802   0.209968330762106   0.007322901830918
   0.761000000000000   0.076975365898767   0.210942305255204   0.007323814959163
   0.760000000000000   0.077346499744917   0.211956037120663   0.007326247003501
   0.759000000000000   0.077409231497475   0.212318974556391   0.007326825253697
   0.758000000000000   0.077570958182278   0.212600523159776   0.007336503582679
   0.757000000000000   0.077674382520460   0.213664620379768   0.007338067776047
   0.756000000000000   0.077828556806418   0.214980120366293   0.007352285558431
   0.755000000000000   0.077891555358421   0.215083394924477   0.007360734782812
   0.754000000000000   0.077952954264634   0.215621150839998   0.007368349488723
   0.753000000000000   0.078367498967756   0.216019976410299   0.007369724563564
   0.752000000000000   0.078572127149493   0.216055034287630   0.007378401353913
   0.751000000000000   0.078591263737396   0.217472478438236   0.007386101140002
   0.750000000000000   0.078612479449175   0.217509272825158   0.007390804547706
   0.749000000000000   0.078643564298464   0.218184841826945   0.007392142055398
   0.748000000000000   0.078690689646293   0.218669646729689   0.007425775206972
   0.747000000000000   0.078803597285541   0.218815305805907   0.007457980150953
   0.746000000000000   0.079169613825836   0.218950308299690   0.007465772190922
   0.745000000000000   0.079334851757566   0.219473244459144   0.007483226948788
   0.744000000000000   0.079477576913661   0.220361395861306   0.007490992590498
   0.743000000000000   0.079499415433700   0.220501769118953   0.007493992168946
   0.742000000000000   0.080142531538344   0.220695683567875   0.007494374480630
   0.741000000000000   0.080388438117869   0.221878708413195   0.007505929146871
   0.740000000000000   0.080411917236635   0.222182611746906   0.007515438253639
   0.739000000000000   0.080616681070668   0.222761508324446   0.007516896992369
   0.738000000000000   0.080683424855040   0.223858233853380   0.007521442889771
   0.737000000000000   0.080751665443822   0.224325803811627   0.007523908275678
   0.736000000000000   0.080796823386139   0.224364055364021   0.007536035119182
   0.735000000000000   0.080873001509418   0.225406022887322   0.007536876192947
   0.734000000000000   0.081015269230877   0.225467981091162   0.007540337855664
   0.733000000000000   0.081132847874183   0.225922594308514   0.007544677636110
   0.732000000000000   0.081255290095984   0.226032784145080   0.007547603358572
   0.731000000000000   0.081381088347345   0.227079856369387   0.007552139637621
   0.730000000000000   0.081758226071778   0.228077748307456   0.007558991471576
   0.729000000000000   0.081800774458645   0.228655238389655   0.007570011809008
   0.728000000000000   0.082099189411146   0.229348610409183   0.007577130524128
   0.727000000000000   0.082181846737788   0.229631506026489   0.007581732573197
   0.726000000000000   0.082187768051251   0.229763859039204   0.007611859846456
   0.725000000000000   0.082456944428180   0.230134153274001   0.007615090131541
   0.724000000000000   0.082615377976026   0.230149885667745   0.007617810496774
   0.723000000000000   0.082727131265799   0.230685168383979   0.007620497613912
   0.722000000000000   0.082752451356968   0.231413072707690   0.007629627025195
   0.721000000000000   0.082854615593211   0.232570729080033   0.007633896184264
   0.720000000000000   0.083034541903608   0.232787226367879   0.007637223368793
   0.719000000000000   0.083267110774842   0.233175142798003   0.007650529743391
   0.718000000000000   0.083312318274873   0.234236865998754   0.007670398280395
   0.717000000000000   0.083332938746146   0.234457180056499   0.007697947312466
   0.716000000000000   0.083448376103246   0.234589922527145   0.007698894553764
   0.715000000000000   0.084843795984824   0.235367627994060   0.007703375936324
   0.714000000000000   0.084926746836626   0.235513924658119   0.007726658339953
   0.713000000000000   0.085046937811101   0.237103260012626   0.007742063579958
   0.712000000000000   0.085124352221443   0.237284147919988   0.007742982100669
   0.711000000000000   0.085199570407056   0.237831355171060   0.007745633294794
   0.710000000000000   0.085546527290268   0.237844881872002   0.007751871578317
   0.709000000000000   0.085684942211722   0.238255489666874   0.007765257221560
   0.708000000000000   0.085844099588676   0.238599480630206   0.007767682968408
   0.707000000000000   0.085944512660689   0.238779585837933   0.007767697342826
   0.706000000000000   0.086291971597572   0.239936261854146   0.007769685802369
   0.705000000000000   0.086436050353367   0.240609926388980   0.007795396163201
   0.704000000000000   0.086488627143326   0.240893673372342   0.007811215621670
   0.703000000000000   0.086574415006723   0.241270800718132   0.007811419295962
   0.702000000000000   0.086633364583351   0.241612806974735   0.007828400531150
   0.701000000000000   0.086805851799574   0.243190145645417   0.007836508218306
   0.700000000000000   0.087026267528501   0.243281877484851   0.007858204395582
   0.699000000000000   0.087621877443953   0.243819711320417   0.007876457327585
   0.698000000000000   0.087659611093584   0.244337710463804   0.007881921054933
   0.697000000000000   0.087779784715613   0.244606105847817   0.007887249098386
   0.696000000000000   0.087825649009907   0.244822916353820   0.007893557954790
   0.695000000000000   0.087884444613589   0.245255521725847   0.007896160504275
   0.694000000000000   0.088142805691454   0.246161442262578   0.007900061927702
   0.693000000000000   0.088950294113593   0.246785996821230   0.007902826734856
   0.692000000000000   0.089019944804947   0.246901070268059   0.007912463642903
   0.691000000000000   0.089026562666277   0.247748772254262   0.007920287590450
   0.690000000000000   0.089051864906041   0.247825486254588   0.007938720385742
   0.689000000000000   0.089223212195666   0.249020986131840   0.007944377812282
   0.688000000000000   0.089362162606738   0.249185544986768   0.007944416039044
   0.687000000000000   0.089440494819469   0.249243783180472   0.007985124250611
   0.686000000000000   0.089622139898077   0.250196513719797   0.007992610905367
   0.685000000000000   0.089983826252810   0.250444563321785   0.008022388842372
   0.684000000000000   0.090041449848157   0.250679847103107   0.008027873570240
   0.683000000000000   0.090096354145615   0.251330282557644   0.008030548198459
   0.682000000000000   0.090120857786598   0.252009407422624   0.008050083502929
   0.681000000000000   0.090721957654482   0.253575284706947   0.008052845844895
   0.680000000000000   0.090786137271291   0.253712686580816   0.008060058229398
   0.679000000000000   0.090851371269703   0.254209008023260   0.008075802632518
   0.678000000000000   0.090961363108783   0.254216051646271   0.008095453165990
   0.677000000000000   0.091007871505878   0.254481144967956   0.008105713732299
   0.676000000000000   0.091016068685569   0.255158426211430   0.008120696916125
   0.675000000000000   0.091127397273874   0.257553726550273   0.008159313934894
   0.674000000000000   0.091193965844173   0.257783791599464   0.008159606470262
   0.673000000000000   0.091374324797771   0.259043529598003   0.008198034238695
   0.672000000000000   0.091831100674959   0.259606679470063   0.008217537170452
   0.671000000000000   0.091890930968654   0.260000731921350   0.008218353194132
   0.670000000000000   0.091946533075763   0.260157868098635   0.008226809970940
   0.669000000000000   0.091999242973409   0.260575730972294   0.008230307343043
   0.668000000000000   0.092004414379224   0.260619952297213   0.008231153906942
   0.667000000000000   0.092028617547354   0.261325618915254   0.008237235052093
   0.666000000000000   0.092053207352860   0.261330631445362   0.008247885167731
   0.665000000000000   0.092066591600209   0.261863958787398   0.008248329106351
   0.664000000000000   0.092309883705359   0.262552164882818   0.008266880853975
   0.663000000000000   0.092487334023546   0.262573088632998   0.008276902515506
   0.662000000000000   0.092648497246467   0.263070437311736   0.008285966240973
   0.661000000000000   0.092875758025303   0.263244384772154   0.008297486715886
   0.660000000000000   0.092911668076236   0.264191337832296   0.008297993311745
   0.659000000000000   0.093751592459696   0.264786846036182   0.008331487051340
   0.658000000000000   0.093794989739523   0.265146541081564   0.008332715580308
   0.657000000000000   0.094018656564468   0.266698999366672   0.008338420097979
   0.656000000000000   0.094225597611325   0.266728824354577   0.008359075397987
   0.655000000000000   0.094437747578375   0.267152259016405   0.008366989885342
   0.654000000000000   0.094623709482404   0.268951629054117   0.008374039817633
   0.653000000000000   0.095354284192635   0.269290984420929   0.008383745132927
   0.652000000000000   0.095445745270513   0.271156686145959   0.008390107150826
   0.651000000000000   0.095470062352916   0.271419685741551   0.008400697290990
   0.650000000000000   0.095483652604106   0.271507852207006   0.008407630438956
   0.649000000000000   0.095761773861746   0.272277888284725   0.008432211892097
   0.648000000000000   0.095903057576678   0.273170957471385   0.008450594195457
   0.647000000000000   0.096151148203326   0.273198655245081   0.008461269374017
   0.646000000000000   0.096152096432222   0.273341088457872   0.008477717932749
   0.645000000000000   0.096199370474160   0.273991544036453   0.008494882249921
   0.644000000000000   0.096233798634266   0.274662135467989   0.008496992875883
   0.643000000000000   0.096413850879084   0.274719567934939   0.008530445085098
   0.642000000000000   0.096625570097793   0.274750942675813   0.008530948287470
   0.641000000000000   0.096701246197212   0.275225225482809   0.008531633755529
   0.640000000000000   0.097363984222101   0.275499349526292   0.008539601531336
   0.639000000000000   0.097416676632133   0.275604882611939   0.008545611696747
   0.638000000000000   0.097768553282550   0.276850014877050   0.008550038882571
   0.637000000000000   0.097970878316730   0.277176187569802   0.008563336149770
   0.636000000000000   0.098022923454692   0.277738121487662   0.008574123433884
   0.635000000000000   0.098333752973878   0.280073555044238   0.008577198633728
   0.634000000000000   0.098448551623007   0.282463680632982   0.008586345853738
   0.633000000000000   0.098458768723659   0.282930328432173   0.008588883355290
   0.632000000000000   0.098501412840261   0.283258611944163   0.008608120883860
   0.631000000000000   0.099130360845841   0.283661346548959   0.008609180885177
   0.630000000000000   0.099163580478806   0.284114050690966   0.008609420710298
   0.629000000000000   0.099507687074533   0.284531397827686   0.008623180737912
   0.628000000000000   0.099522674913304   0.286886472811532   0.008623906991760
   0.627000000000000   0.099565168332884   0.287361849209066   0.008655182311736
   0.626000000000000   0.099889562789263   0.290019652037400   0.008659755593557
   0.625000000000000   0.099910495939934   0.291356086618249   0.008685227758639
   0.624000000000000   0.099927094844525   0.293543916646759   0.008688824097070
   0.623000000000000   0.099928690897286   0.294354253229742   0.008702017656263
   0.622000000000000   0.100280467560301   0.294414951724104   0.008705749595496
   0.621000000000000   0.100367770362511   0.294435996372887   0.008725242263332
   0.620000000000000   0.100459252412564   0.294838114145683   0.008731823985665
   0.619000000000000   0.100767810692436   0.294983004186535   0.008761702374052
   0.618000000000000   0.100950207527826   0.295304481854669   0.008772055893139
   0.617000000000000   0.100960127501914   0.295338247547152   0.008776384701148
   0.616000000000000   0.101639379202282   0.296309187039232   0.008777173863683
   0.615000000000000   0.101933321694018   0.297195763580794   0.008792527998738
   0.614000000000000   0.102178246177573   0.299483632175893   0.008801010708755
   0.613000000000000   0.102365583547220   0.299663426626755   0.008824632117441
   0.612000000000000   0.102422987071970   0.300159933842139   0.008833680920991
   0.611000000000000   0.102463590978277   0.300956752793186   0.008856240272710
   0.610000000000000   0.102754763678222   0.301778172918405   0.008859842708026
   0.609000000000000   0.103133486072977   0.301921630629378   0.008862341908474
   0.608000000000000   0.103135684318419   0.302107128042244   0.008869852909074
   0.607000000000000   0.103209314248074   0.302312366220601   0.008871159286978
   0.606000000000000   0.103232186221168   0.302502305738187   0.008901626455306
   0.605000000000000   0.103620247484695   0.302825099469610   0.008914152399534
   0.604000000000000   0.103651114489860   0.303701168593456   0.008920652023643
   0.603000000000000   0.103715912540220   0.305086560135461   0.008930523132041
   0.602000000000000   0.103896648741916   0.305417924931541   0.008955789054749
   0.601000000000000   0.104032598909921   0.305744009473879   0.008970092921318
   0.600000000000000   0.104944807438948   0.305797790499175   0.008986058944093
   0.599000000000000   0.104994157262128   0.305990056296355   0.008996847155472
   0.598000000000000   0.105058844271320   0.306315735345551   0.009004344072991
   0.597000000000000   0.105080804823890   0.307086757063726   0.009017448262259
   0.596000000000000   0.105112172835495   0.308618937951117   0.009037933283186
   0.595000000000000   0.105184435083956   0.308932447889509   0.009049205890052
   0.594000000000000   0.105508204919754   0.309016129762477   0.009058975392514
   0.593000000000000   0.105587363475817   0.310852315329058   0.009086431196133
   0.592000000000000   0.105595329573171   0.310931797866866   0.009089916707401
   0.591000000000000   0.105619247821267   0.311855119994121   0.009091394918728
   0.590000000000000   0.105689048661512   0.311991923759983   0.009095315075526
   0.589000000000000   0.105716783789562   0.312355477532027   0.009096803398432
   0.588000000000000   0.106313005336618   0.313457024906057   0.009097855431680
   0.587000000000000   0.106417383427705   0.315896233575429   0.009102275994383
   0.586000000000000   0.106420177165432   0.318571797591422   0.009103326060088
   0.585000000000000   0.106621140899285   0.318764656030958   0.009120181215300
   0.584000000000000   0.107139387264932   0.319766144538687   0.009125049077868
   0.583000000000000   0.107155558123438   0.320720242413150   0.009150109795370
   0.582000000000000   0.107438676592849   0.321047627865957   0.009180740436801
   0.581000000000000   0.108113960798840   0.321598547528650   0.009228197501276
   0.580000000000000   0.108361341437660   0.322870628623581   0.009229221467086
   0.579000000000000   0.108453082854734   0.323792254393736   0.009288816262423
   0.578000000000000   0.108565304627471   0.324309165081842   0.009294200054101
   0.577000000000000   0.108854186117664   0.324606597604867   0.009333226254615
   0.576000000000000   0.109057240309545   0.325253611442338   0.009341327131428
   0.575000000000000   0.109525637490473   0.325897798085994   0.009358291967368
   0.574000000000000   0.109819388923616   0.326723839689020   0.009365305229701
   0.573000000000000   0.110011127626716   0.328470695992033   0.009383139223515
   0.572000000000000   0.110017788232741   0.328957529791643   0.009387791432216
   0.571000000000000   0.110367031662522   0.329327741137761   0.009390727693463
   0.570000000000000   0.110436897995935   0.330976305540688   0.009459510696188
   0.569000000000000   0.110506883960825   0.331591758156196   0.009491338443626
   0.568000000000000   0.110546102871986   0.332062137416510   0.009507092251069
   0.567000000000000   0.110760177405050   0.332165796513061   0.009523635389046
   0.566000000000000   0.110856681341013   0.332512669051905   0.009540369755262
   0.565000000000000   0.111016150529760   0.333111600190363   0.009541419539954
   0.564000000000000   0.111109016907536   0.334604198524449   0.009565213363976
   0.563000000000000   0.111156332791637   0.336042234876426   0.009582045682777
   0.562000000000000   0.111233914031001   0.337086077493178   0.009585796064570
   0.561000000000000   0.111327481136949   0.337109228421580   0.009610537416778
   0.560000000000000   0.111754683026335   0.337313680358226   0.009612381447466
   0.559000000000000   0.111764020008464   0.337377285396110   0.009616397923710
   0.558000000000000   0.112046521822717   0.337627426046135   0.009629524789291
   0.557000000000000   0.112174178767616   0.338962126983408   0.009638728502196
   0.556000000000000   0.112186749484725   0.340604690478022   0.009647468489542
   0.555000000000000   0.112552229505709   0.341880132167030   0.009672990360612
   0.554000000000000   0.112700669897533   0.342896976109551   0.009702680887889
   0.553000000000000   0.112990829366910   0.344891836607491   0.009708181567261
   0.552000000000000   0.113147379934926   0.345004656884241   0.009722355313429
   0.551000000000000   0.113265661094002   0.345401694684961   0.009767504941512
   0.550000000000000   0.113732986360245   0.345420236727975   0.009804306791119
   0.549000000000000   0.114029339966366   0.345931499152922   0.009814980704720
   0.548000000000000   0.114080849818992   0.346288022330105   0.009840894220634
   0.547000000000000   0.114152993896828   0.348309651105080   0.009848790835657
   0.546000000000000   0.114703874002968   0.349864482246554   0.009848871416484
   0.545000000000000   0.115143781687866   0.350230441468959   0.009881133593077
   0.544000000000000   0.115279556610118   0.350437543407865   0.009906322952058
   0.543000000000000   0.115313417416343   0.351933132428033   0.009929944069305
   0.542000000000000   0.115526977839562   0.352319399354615   0.009950499335058
   0.541000000000000   0.115662481429430   0.353085223889279   0.009955913983648
   0.540000000000000   0.115807226149016   0.353535201438895   0.009958876832137
   0.539000000000000   0.115875562684873   0.354217162645469   0.010110545049480
   0.538000000000000   0.115956112668829   0.355422680501501   0.010124963105281
   0.537000000000000   0.116217512490824   0.357653871863408   0.010154680786212
   0.536000000000000   0.116381476135991   0.358671661609815   0.010160701022127
   0.535000000000000   0.116771762073704   0.359568059199736   0.010202670033765
   0.534000000000000   0.116850539102556   0.359734561524790   0.010239155987910
   0.533000000000000   0.116954915848291   0.362021086741600   0.010264562456269
   0.532000000000000   0.117044100303520   0.362561207280754   0.010269845748832
   0.531000000000000   0.117070639350814   0.363028580857520   0.010284132401477
   0.530000000000000   0.117444831614738   0.363774464952654   0.010287150832982
   0.529000000000000   0.117460509810668   0.364431189190533   0.010287182989260
   0.528000000000000   0.117679602996599   0.364961665955206   0.010323684597881
   0.527000000000000   0.117834334198843   0.365042312603305   0.010355272026598
   0.526000000000000   0.118114888772965   0.365108661891032   0.010372101968121
   0.525000000000000   0.118118951420302   0.366342428303430   0.010382457274269
   0.524000000000000   0.118297119600195   0.366369210898577   0.010416572265921
   0.523000000000000   0.118383155418145   0.367082999234875   0.010481898070976
   0.522000000000000   0.119366666807415   0.367395512835417   0.010484196544385
   0.521000000000000   0.119502548325353   0.367711928209570   0.010498059977089
   0.520000000000000   0.119577053889588   0.368201364570251   0.010532046496440
   0.519000000000000   0.120209642361931   0.368660684110808   0.010541223351832
   0.518000000000000   0.120630430735051   0.371997139838042   0.010548317563042
   0.517000000000000   0.121068887909061   0.373170837512241   0.010568157429022
   0.516000000000000   0.121149772986147   0.373350800510939   0.010638679391947
   0.515000000000000   0.121497092854670   0.374494706062209   0.010646920029161
   0.514000000000000   0.121514428887193   0.374919727175923   0.010668543932719
   0.513000000000000   0.121753007431105   0.380418112032552   0.010668793576105
   0.512000000000000   0.122559449240864   0.380750193714337   0.010674853019026
   0.511000000000000   0.122774178181579   0.381130989830849   0.010681420803878
   0.510000000000000   0.122843985811591   0.381370151929844   0.010682588916781
   0.509000000000000   0.122983053873625   0.382811258029521   0.010694409656434
   0.508000000000000   0.123015794936797   0.382919692051775   0.010700017420902
   0.507000000000000   0.123706881970897   0.383149512594164   0.010721058355645
   0.506000000000000   0.123849905080142   0.383219091917054   0.010765640592734
   0.505000000000000   0.124089119760763   0.383823954698873   0.010794028518463
   0.504000000000000   0.124213717810620   0.384189415780764   0.010803154490891
   0.503000000000000   0.124777536753327   0.384523284040808   0.010807294912327
   0.502000000000000   0.124870672556846   0.384827425712011   0.010810669883953
   0.501000000000000   0.125392603806199   0.385555114503442   0.010816001540873
   0.500000000000000   0.125748513402514   0.388085395964175   0.010847487022060
   0.499000000000000   0.126019285419662   0.388726328254975   0.010856689115945
   0.498000000000000   0.126208108748497   0.391613542875421   0.010864961740490
   0.497000000000000   0.126280463554057   0.392649646522367   0.010875403061833
   0.496000000000000   0.126435405554607   0.392951484916363   0.010888684004642
   0.495000000000000   0.126518537884748   0.393530865068252   0.010953235307452
   0.494000000000000   0.126528424959067   0.393881408536354   0.010963377273515
   0.493000000000000   0.126542950663123   0.394175089128880   0.010992409871561
   0.492000000000000   0.126553001738968   0.395726101917764   0.011025875727370
   0.491000000000000   0.126802892562983   0.397171426457384   0.011030958429033
   0.490000000000000   0.126833159009956   0.397323144450919   0.011068198251835
   0.489000000000000   0.127513905240578   0.397841077320857   0.011074056076398
   0.488000000000000   0.127870725473448   0.398032594554980   0.011140564249245
   0.487000000000000   0.128336569834975   0.400340842819136   0.011175329040863
   0.486000000000000   0.128378797621744   0.401121306963259   0.011176778008018
   0.485000000000000   0.128477845171372   0.402938870765929   0.011177845727292
   0.484000000000000   0.128649918854000   0.404026330393843   0.011200792078358
   0.483000000000000   0.128858761649585   0.404477126769409   0.011216752504574
   0.482000000000000   0.128946922427513   0.404572380649742   0.011242689209247
   0.481000000000000   0.129000498071797   0.406823726475355   0.011322195647083
   0.480000000000000   0.129356640853071   0.408231389571870   0.011339374544624
   0.479000000000000   0.129558138540861   0.408274987648056   0.011376830385163
   0.478000000000000   0.129650781418143   0.408401084707348   0.011393361000809
   0.477000000000000   0.129915208575631   0.409630473754131   0.011416720658554
   0.476000000000000   0.130280980603139   0.409930999624948   0.011429632353992
   0.475000000000000   0.130301313137369   0.411509513153468   0.011459115834550
   0.474000000000000   0.130677394432645   0.411512164608422   0.011510741536073
   0.473000000000000   0.131025151216216   0.412131115826120   0.011526550464951
   0.472000000000000   0.131455448672498   0.412558069881691   0.011599470545574
   0.471000000000000   0.132156791943621   0.413278118920146   0.011634340138431
   0.470000000000000   0.132334510963577   0.413291408761269   0.011641716573795
   0.469000000000000   0.132417797216292   0.416150350462511   0.011652364929573
   0.468000000000000   0.132558598900538   0.419469297549114   0.011703911917165
   0.467000000000000   0.132609777672207   0.420101072399298   0.011769526839578
   0.466000000000000   0.132636381768847   0.420694284657048   0.011796592121336
   0.465000000000000   0.132725638362906   0.422256378164559   0.011848844277692
   0.464000000000000   0.133222412064274   0.422821878814296   0.011872048252109
   0.463000000000000   0.134173208303276   0.423060605256290   0.011881004149332
   0.462000000000000   0.134793570811475   0.423912963998467   0.011970729059956
   0.461000000000000   0.134836817714353   0.424406898246568   0.011971881256651
   0.460000000000000   0.135136679094737   0.425626752299259   0.012033982802574
   0.459000000000000   0.135138622945291   0.425667989885923   0.012051533056813
   0.458000000000000   0.135311586511008   0.426530596183758   0.012060522564943
   0.457000000000000   0.135337736793689   0.426713216983069   0.012071176998711
   0.456000000000000   0.135548130103524   0.428990321270414   0.012078553385162
   0.455000000000000   0.135675230573125   0.429050539246743   0.012090140509059
   0.454000000000000   0.135815985508358   0.431729282567404   0.012114038038223
   0.453000000000000   0.136803178047467   0.432111513064140   0.012151226820458
   0.452000000000000   0.137724756047935   0.433645107804251   0.012152174302935
   0.451000000000000   0.137788080699844   0.434298295745849   0.012165450837453
   0.450000000000000   0.138464143561362   0.437453541110483   0.012167020675569
   0.449000000000000   0.138472365489017   0.438355567214139   0.012196807078721
   0.448000000000000   0.138486992531339   0.439199504513551   0.012201301579642
   0.447000000000000   0.138540831007702   0.439476635047541   0.012213443442623
   0.446000000000000   0.139087561013733   0.439858780074792   0.012245861754558
   0.445000000000000   0.139427041537444   0.439959227938223   0.012271256489988
   0.444000000000000   0.139577872236675   0.440933355109688   0.012286576249914
   0.443000000000000   0.139858684663361   0.443918309773742   0.012300438146968
   0.442000000000000   0.139882846415579   0.447026611187588   0.012314196861286
   0.441000000000000   0.140049460048635   0.447111381597659   0.012342146531921
   0.440000000000000   0.140210930677514   0.449611114515518   0.012344967081437
   0.439000000000000   0.140276932159337   0.450045905037423   0.012371823200839
   0.438000000000000   0.140278473906032   0.450530706332715   0.012375029707397
   0.437000000000000   0.140525816441171   0.452145729016477   0.012379722880747
   0.436000000000000   0.140556869441388   0.452199845322814   0.012385641714482
   0.435000000000000   0.140922391781398   0.452308254531041   0.012406669319499
   0.434000000000000   0.141043932120219   0.452706970131294   0.012418564380717
   0.433000000000000   0.141198976920425   0.452811628482536   0.012429948059871
   0.432000000000000   0.141468899149904   0.454610796739072   0.012449315879514
   0.431000000000000   0.141615833261615   0.454774629837320   0.012460690712860
   0.430000000000000   0.141788934723561   0.454866811401709   0.012558822919184
   0.429000000000000   0.141993749935277   0.456814551933468   0.012561141226615
   0.428000000000000   0.142288901396537   0.457546426919910   0.012612358795425
   0.427000000000000   0.142650095896801   0.457761285316372   0.012623215874829
   0.426000000000000   0.142759922207514   0.458767963250389   0.012634670896099
   0.425000000000000   0.142946604571876   0.458862184269671   0.012663908110814
   0.424000000000000   0.143134832858028   0.459652311933075   0.012687424925800
   0.423000000000000   0.143242715378965   0.461206813576058   0.012696637470419
   0.422000000000000   0.144091710974817   0.465118043251712   0.012698565771776
   0.421000000000000   0.144094768716139   0.467571965375325   0.012709603319237
   0.420000000000000   0.145094559432133   0.467800380728119   0.012722725023881
   0.419000000000000   0.145925340502106   0.471910279326833   0.012772595388016
   0.418000000000000   0.146455160043953   0.472834968362549   0.012784451102062
   0.417000000000000   0.146555715119108   0.474299800481887   0.012795386750367
   0.416000000000000   0.146670379055763   0.476874438601522   0.012798291522457
   0.415000000000000   0.146875516486098   0.477629420412693   0.012804127109115
   0.414000000000000   0.147164199010774   0.480723171868434   0.012822910965569
   0.413000000000000   0.147525708608071   0.480854447714113   0.012837975253665
   0.412000000000000   0.147678293292758   0.480930462669419   0.012851995367343
   0.411000000000000   0.147898815463797   0.481618073666566   0.012871459064470
   0.410000000000000   0.148166655221751   0.482517209609774   0.012897422120482
   0.409000000000000   0.148482983762066   0.483100894842691   0.012900044459475
   0.408000000000000   0.149327575157169   0.483206641041145   0.012905324136367
   0.407000000000000   0.150411679823979   0.486497392007434   0.012924323806700
   0.406000000000000   0.151185106103749   0.486867026364183   0.012940444516500
   0.405000000000000   0.151782221248404   0.486890143084412   0.012961787573407
   0.404000000000000   0.152058868487783   0.489270801791988   0.012999104189959
   0.403000000000000   0.152067464128991   0.489569971800509   0.013057771441947
   0.402000000000000   0.152585599494165   0.489945269133191   0.013110152377344
   0.401000000000000   0.152621452418681   0.493361637112180   0.013135622672801
   0.400000000000000   0.152799216718250   0.494640321871427   0.013140070294567
   0.399000000000000   0.152812658563133   0.494867132318541   0.013143160821170
   0.398000000000000   0.152910011883013   0.496096508128407   0.013167810392089
   0.397000000000000   0.153140682449390   0.496424435538446   0.013212865636055
   0.396000000000000   0.153150432326339   0.498516341795293   0.013215053441193
   0.395000000000000   0.153625366404103   0.498844611747961   0.013216569582636
   0.394000000000000   0.153722930827680   0.501852116474272   0.013222240356703
   0.393000000000000   0.153928015244602   0.502273170055979   0.013228847260948
   0.392000000000000   0.153995657685524   0.502554244241619   0.013232721665733
   0.391000000000000   0.154157836135645   0.502635926712335   0.013254202273541
   0.390000000000000   0.154434986831748   0.504349644732690   0.013283869708491
   0.389000000000000   0.154459763538850   0.505916857426453   0.013379455059687
   0.388000000000000   0.154819926901435   0.506826469300692   0.013397096888967
   0.387000000000000   0.155002143362046   0.507387455433086   0.013410853090600
   0.386000000000000   0.155138867462271   0.509370395289035   0.013441358761179
   0.385000000000000   0.155551394085152   0.511068062961317   0.013590201671028
   0.384000000000000   0.155597258971736   0.517433203124479   0.013636624300208
   0.383000000000000   0.155698086279890   0.519242313024541   0.013637040768282
   0.382000000000000   0.155778159141160   0.520625169187389   0.013686962973530
   0.381000000000000   0.155862970026685   0.521677523196038   0.013718398781341
   0.380000000000000   0.156150261772183   0.522560922911457   0.013720907687756
   0.379000000000000   0.156198795068346   0.524463909025225   0.013762124928328
   0.378000000000000   0.156273832973107   0.525813889361745   0.013812264357640
   0.377000000000000   0.156463618023164   0.526021842129985   0.013819523542171
   0.376000000000000   0.156544628928752   0.526851831729889   0.013840065886492
   0.375000000000000   0.156968363577039   0.527089801424648   0.013863200324128
   0.374000000000000   0.157050205160183   0.528106777644608   0.013905451598247
   0.373000000000000   0.157290705981767   0.529580577972340   0.013906396104026
   0.372000000000000   0.157864038730344   0.530582716170296   0.013913427836502
   0.371000000000000   0.158874476620439   0.531944499425580   0.013958067697252
   0.370000000000000   0.159112110302894   0.532023675525056   0.013961037911197
   0.369000000000000   0.159474760639818   0.532817204738250   0.013969312656211
   0.368000000000000   0.159491284968837   0.535353702780751   0.014054522669220
   0.367000000000000   0.161091524725825   0.536032810311325   0.014055437832277
   0.366000000000000   0.161148803698275   0.536942583295048   0.014154282288854
   0.365000000000000   0.161332615607088   0.536971875247913   0.014190130550956
   0.364000000000000   0.161532792136291   0.537056434781461   0.014206639344272
   0.363000000000000   0.161630875734381   0.537854892833573   0.014244087273216
   0.362000000000000   0.161665815213162   0.538363643647743   0.014287526724082
   0.361000000000000   0.161726933550438   0.539843259958421   0.014412950284362
   0.360000000000000   0.161928393407406   0.539914847386264   0.014424756258234
   0.359000000000000   0.162680272600216   0.540565647306374   0.014427632331245
   0.358000000000000   0.163162502711580   0.541662330462061   0.014463075656534
   0.357000000000000   0.163461030478345   0.541848437717185   0.014582255735750
   0.356000000000000   0.163555634247307   0.542164376660744   0.014607463941384
   0.355000000000000   0.163750105190462   0.545040796901738   0.014705990079851
   0.354000000000000   0.164099089413282   0.546080585590990   0.014743527381849
   0.353000000000000   0.164122286406457   0.546349681186360   0.014946380092501
   0.352000000000000   0.166230394436495   0.548418345918890   0.014957539429287
   0.351000000000000   0.166540968500720   0.548460162582141   0.015048483569334
   0.350000000000000   0.166938290052062   0.551598906462951   0.015087717770993
   0.349000000000000   0.166968074133115   0.552043985602771   0.015111180392728
   0.348000000000000   0.168366052569640   0.552279607903751   0.015137965424254
   0.347000000000000   0.170176536652767   0.555204500904708   0.015215605150571
   0.346000000000000   0.170503021347524   0.555695369233435   0.015252337630319
   0.345000000000000   0.170987320164748   0.557519623271842   0.015256731139342
   0.344000000000000   0.171087801980332   0.557821926643385   0.015299862042636
   0.343000000000000   0.171179318328397   0.558808021863517   0.015344918590610
   0.342000000000000   0.171219122778004   0.559820382634875   0.015372673997609
   0.341000000000000   0.172169783503761   0.560567024812867   0.015424068845970
   0.340000000000000   0.173053068909856   0.562204584214863   0.015430531151068
   0.339000000000000   0.173370452799722   0.563938536626609   0.015522001140857
   0.338000000000000   0.173761787680791   0.565448209575210   0.015557362574024
   0.337000000000000   0.173863472499577   0.566717159589984   0.015610624109735
   0.336000000000000   0.174021244916152   0.567671427209369   0.015671887624256
   0.335000000000000   0.174291332489761   0.569317681392440   0.015685748915073
   0.334000000000000   0.174956378511196   0.569943725765413   0.015752219578206
   0.333000000000000   0.175112218355290   0.570201369026753   0.015779802433164
   0.332000000000000   0.175154211802888   0.571685383811318   0.015795537249831
   0.331000000000000   0.175604027053153   0.571959190380573   0.015800392972454
   0.330000000000000   0.175842182615989   0.573064757113901   0.015814844312837
   0.329000000000000   0.176127271203796   0.574704073072122   0.015885393383215
   0.328000000000000   0.176948249656434   0.575105996201841   0.015905138178273
   0.327000000000000   0.177953332341099   0.576005502105823   0.015945058385698
   0.326000000000000   0.178550324564537   0.576525387194580   0.016018339729404
   0.325000000000000   0.179359637387367   0.577711814282919   0.016089945668359
   0.324000000000000   0.179553402517525   0.578205588519707   0.016156101368184
   0.323000000000000   0.179993886296477   0.580085870305588   0.016163643439272
   0.322000000000000   0.180145849824370   0.580752847593027   0.016172899435700
   0.321000000000000   0.180483696315820   0.581029298704497   0.016223005676291
   0.320000000000000   0.180536295050871   0.581209529829905   0.016246899155222
   0.319000000000000   0.180711848175277   0.582796320231429   0.016264355104600
   0.318000000000000   0.180808240397443   0.583051846035074   0.016266958914299
   0.317000000000000   0.180938665458335   0.583771716781423   0.016455997744140
   0.316000000000000   0.181616922129465   0.588994726429542   0.016603105642726
   0.315000000000000   0.182261234714323   0.592602800618055   0.016606090735300
   0.314000000000000   0.182733708098726   0.592770349399399   0.016611494579399
   0.313000000000000   0.182931225867934   0.594490356535762   0.016629468646850
   0.312000000000000   0.183059474754310   0.595248208636583   0.016678913885152
   0.311000000000000   0.183151195672166   0.596532807805435   0.016679380797738
   0.310000000000000   0.183301014324367   0.596760506866314   0.016731126772469
   0.309000000000000   0.183603976019718   0.598082695130616   0.016771724567958
   0.308000000000000   0.184895496891110   0.600817241688564   0.016784211629497
   0.307000000000000   0.185367602506797   0.602972748611107   0.016794348888825
   0.306000000000000   0.185512323754691   0.607708224011260   0.016860417444267
   0.305000000000000   0.185685163143684   0.611838928036863   0.016904803439339
   0.304000000000000   0.186081018845401   0.611861733860636   0.016923417359585
   0.303000000000000   0.186372756530321   0.612690484341564   0.016997312302651
   0.302000000000000   0.187198401602387   0.613655990847539   0.017046508782637
   0.301000000000000   0.187409450638452   0.618460684135197   0.017082600104059
   0.300000000000000   0.187901142834302   0.618825149430652   0.017109840035624
   0.299000000000000   0.188563964806368   0.619424186230134   0.017112943730740
   0.298000000000000   0.188620296873473   0.619691369664866   0.017155000433126
   0.297000000000000   0.188794633511492   0.621477837654262   0.017156877035474
   0.296000000000000   0.189083707792618   0.623554289371261   0.017257168091310
   0.295000000000000   0.189137941263541   0.631513823103268   0.017258215136093
   0.294000000000000   0.189339710038300   0.633318773031741   0.017262560320091
   0.293000000000000   0.189534601799709   0.633767107453311   0.017431886480749
   0.292000000000000   0.190773860664022   0.636795954068625   0.017513821103496
   0.291000000000000   0.190953504308891   0.637585480735437   0.017595030670330
   0.290000000000000   0.191070437831997   0.638906659286157   0.017616739176525
   0.289000000000000   0.191239121543129   0.639442084591645   0.017650941061319
   0.288000000000000   0.191351614480980   0.645940502517643   0.017677121477040
   0.287000000000000   0.191377727399802   0.647339243892642   0.017690484418085
   0.286000000000000   0.191597665149816   0.647560236937674   0.017692805633582
   0.285000000000000   0.191612384178014   0.648699630807157   0.017749676601560
   0.284000000000000   0.192538997881065   0.649869940027425   0.017779837577360
   0.283000000000000   0.192606819257358   0.649931860778925   0.017805676776706
   0.282000000000000   0.193156198952483   0.650409179521816   0.017911099645079
   0.281000000000000   0.194138556884023   0.650637566637989   0.018007740883281
   0.280000000000000   0.194522649833243   0.650819753575959   0.018094123649535
   0.279000000000000   0.194971890929420   0.651314645614014   0.018276696443355
   0.278000000000000   0.195054390574364   0.654653979679695   0.018305378041587
   0.277000000000000   0.195496611853603   0.654764668925467   0.018306407512463
   0.276000000000000   0.195517021184587   0.655015903146083   0.018321640955463
   0.275000000000000   0.195779562400924   0.656294833244546   0.018327703935308
   0.274000000000000   0.196149106171401   0.658029329589700   0.018347370082762
   0.273000000000000   0.197320845003153   0.658779896359691   0.018352349702089
   0.272000000000000   0.197438291595160   0.659917147768889   0.018358607203003
   0.271000000000000   0.197549730076944   0.660243191900907   0.018390528646880
   0.270000000000000   0.197600306077749   0.660598211516047   0.018596193707104
   0.269000000000000   0.197796053856851   0.661355639050207   0.018627800067815
   0.268000000000000   0.198496971651086   0.663523788353617   0.018632147542949
   0.267000000000000   0.198585437967655   0.669298990414379   0.018684091440535
   0.266000000000000   0.199006671163585   0.671272769190879   0.018684201092693
   0.265000000000000   0.199343544551985   0.671736707154312   0.018686445485119
   0.264000000000000   0.199462479664231   0.672411859714413   0.018739359545776
   0.263000000000000   0.201052704471459   0.673147177862434   0.018762421509998
   0.262000000000000   0.202161838282252   0.676833577841613   0.018771475102153
   0.261000000000000   0.202457654434730   0.677736498603709   0.018818083490929
   0.260000000000000   0.202552222783154   0.678785554177928   0.018853078659796
   0.259000000000000   0.203176944442117   0.679176571372484   0.018853605610255
   0.258000000000000   0.203545852745166   0.679663751382860   0.019085182814556
   0.257000000000000   0.204025867182961   0.680595551469743   0.019099542733050
   0.256000000000000   0.204526946056701   0.685725305438426   0.019188809249717
   0.255000000000000   0.206575009584552   0.689492649878866   0.019199642336947
   0.254000000000000   0.206872180655101   0.691224327177665   0.019214868452826
   0.253000000000000   0.207093192059028   0.691483965095062   0.019353757333872
   0.252000000000000   0.207293060140440   0.691611668972961   0.019368583816219
   0.251000000000000   0.208264309301443   0.692771146212221   0.019441468898533
   0.250000000000000   0.208315707659895   0.695769398266007   0.019449163592299
   0.249000000000000   0.209518073128158   0.703006265802715   0.019465781162359
   0.248000000000000   0.211149602043768   0.703867552864717   0.019487365256834
   0.247000000000000   0.213580887469681   0.704849277630133   0.019531861365761
   0.246000000000000   0.214101760673006   0.708634525463774   0.019561318943370
   0.245000000000000   0.214120416367911   0.711462413251705   0.019696072906545
   0.244000000000000   0.214552675471805   0.711498574907187   0.019707623784105
   0.243000000000000   0.214589619645170   0.711836103461020   0.019719290152019
   0.242000000000000   0.215872569364408   0.713779542128510   0.019847280524840
   0.241000000000000   0.216233273251925   0.715252878425869   0.019933180615471
   0.240000000000000   0.216881530151180   0.716805466692774   0.019955314484494
   0.239000000000000   0.216937015262149   0.723027050546105   0.019960973063614
   0.238000000000000   0.217244465276884   0.724580994241282   0.019995384163185
   0.237000000000000   0.218056344091794   0.724915025775216   0.020016962934737
   0.236000000000000   0.219095895468416   0.725111406116483   0.020077084873889
   0.235000000000000   0.219479335227216   0.725499366022412   0.020152748900265
   0.234000000000000   0.220405446475125   0.727403853606418   0.020227443308666
   0.233000000000000   0.220900900669263   0.730822764775804   0.020303477661653
   0.232000000000000   0.221549199187513   0.731071153104378   0.020342779670142
   0.231000000000000   0.221830780316427   0.731308225246192   0.020363104822508
   0.230000000000000   0.222258943670466   0.732201485396915   0.020412118409593
   0.229000000000000   0.222496582087072   0.733345860483301   0.020608349391966
   0.228000000000000   0.222970493021264   0.733749008775562   0.020614987746773
   0.227000000000000   0.223555625667871   0.734728934554385   0.020633257108676
   0.226000000000000   0.223829030934172   0.734738039468095   0.020634406498180
   0.225000000000000   0.224231290891083   0.746674712580414   0.020655457932661
   0.224000000000000   0.224661944670893   0.746788191725708   0.020685218914783
   0.223000000000000   0.224997831085184   0.750398579154094   0.020690632405532
   0.222000000000000   0.226006931320929   0.750994074814281   0.020703133106333
   0.221000000000000   0.226527951487384   0.751663573576757   0.020738797720928
   0.220000000000000   0.226562020901594   0.755216599177847   0.021052939648205
   0.219000000000000   0.226785600348948   0.756186541931869   0.021107356392865
   0.218000000000000   0.227369545469407   0.756845592285220   0.021138506364322
   0.217000000000000   0.227455686320151   0.759046244625494   0.021306269060435
   0.216000000000000   0.228549895777064   0.761580215367976   0.021331943062174
   0.215000000000000   0.229255478399318   0.763760751662009   0.021339505423188
   0.214000000000000   0.230964375508861   0.766228392653872   0.021395147336804
   0.213000000000000   0.232721348752240   0.766443148698235   0.021465718511057
   0.212000000000000   0.232984142727922   0.767703496543376   0.021466172050937
   0.211000000000000   0.234053710278047   0.769246019484507   0.021551712778933
   0.210000000000000   0.234888107137753   0.771232486028802   0.021644970985047
   0.209000000000000   0.235154289140614   0.771700329652128   0.021713559706522
   0.208000000000000   0.236022159466059   0.772135500424644   0.021752908897457
   0.207000000000000   0.236063155946571   0.772197996711154   0.021792627453309
   0.206000000000000   0.236706407092829   0.775959918319661   0.021828693554127
   0.205000000000000   0.237071096633125   0.783008270526590   0.021928418756539
   0.204000000000000   0.239969663618778   0.788633946066294   0.022067707035247
   0.203000000000000   0.240177830132512   0.792467116052278   0.022083262681304
   0.202000000000000   0.240448335508361   0.793958035057233   0.022100350659048
   0.201000000000000   0.240569664505584   0.797020287812501   0.022184145098048
   0.200000000000000   0.241047844280007   0.798293305002923   0.022195252266268
   0.199000000000000   0.241151554332571   0.799763858286276   0.022318926909783
   0.198000000000000   0.241653916125246   0.801368839961009   0.022540688239131
   0.197000000000000   0.241775038349593   0.806687464247861   0.022789256455505
   0.196000000000000   0.242606984096556   0.811394908069959   0.022819964113095
   0.195000000000000   0.243627323583882   0.814126333687842   0.022832884529088
   0.194000000000000   0.244091106450988   0.817088163425045   0.022856114211246
   0.193000000000000   0.244947492372181   0.818022640987879   0.022899452752858
   0.192000000000000   0.246226428805938   0.818195027373542   0.023031440486413
   0.191000000000000   0.246500661868898   0.824096446522464   0.023199334414810
   0.190000000000000   0.246681037054259   0.824909950281186   0.023216032780441
   0.189000000000000   0.247190335945706   0.827332061963914   0.023318081535679
   0.188000000000000   0.247935309713079   0.830023699408159   0.023384110356763
   0.187000000000000   0.248835822460876   0.832859055944656   0.023389951288971
   0.186000000000000   0.251932639456285   0.839728718055641   0.023404072287878
   0.185000000000000   0.252475470827025   0.840430252692132   0.023455445067265
   0.184000000000000   0.253434399929434   0.841550523171021   0.023479717444811
   0.183000000000000   0.257772859904940   0.843980276432293   0.023537666451361
   0.182000000000000   0.258394356011463   0.844539984629369   0.023562475413694
   0.181000000000000   0.260336389109193   0.845309749090972   0.023606297361993
   0.180000000000000   0.260914318941365   0.850318116439224   0.023724444044183
   0.179000000000000   0.261325332808682   0.856039457339482   0.023801037371216
   0.178000000000000   0.262995061194051   0.867270267474168   0.023864092402537
   0.177000000000000   0.264144406058880   0.868738864096824   0.023939774438570
   0.176000000000000   0.265202000738527   0.868742396478693   0.024326631355702
   0.175000000000000   0.265657034594367   0.869710300682759   0.024366212574401
   0.174000000000000   0.266361470192433   0.870119391114786   0.024449804207249
   0.173000000000000   0.266435546950507   0.872497866453979   0.024497119110831
   0.172000000000000   0.266778144648978   0.873157407954392   0.024581049342358
   0.171000000000000   0.267071061044859   0.873681269070905   0.024635418593452
   0.170000000000000   0.267965205206366   0.876444830266140   0.024705645046883
   0.169000000000000   0.268101345943018   0.877224277503120   0.024745643296255
   0.168000000000000   0.270025938284931   0.883644186828175   0.024962451751254
   0.167000000000000   0.271927074798912   0.885941732985953   0.024981841964240
   0.166000000000000   0.272677381416279   0.889134838016678   0.025076296613266
   0.165000000000000   0.274333815713393   0.891954709467062   0.025185532580574
   0.164000000000000   0.274985160423548   0.894644555234107   0.025197299036315
   0.163000000000000   0.275268254388238   0.894899080330296   0.025325571570902
   0.162000000000000   0.275378065054416   0.899099630616411   0.025347326891428
   0.161000000000000   0.275416922958850   0.903449580430707   0.025401295232570
   0.160000000000000   0.275552093413610   0.908198103532747   0.025489104208411
   0.159000000000000   0.275596024348873   0.909410579186942   0.025623875475991
   0.158000000000000   0.276577808476193   0.910487144720365   0.025686038944167
   0.157000000000000   0.276681878200684   0.910550657872389   0.025848122465818
   0.156000000000000   0.277240970088823   0.921231118358687   0.026000537999504
   0.155000000000000   0.277675933116802   0.927879550816278   0.026054576707859
   0.154000000000000   0.277925021691338   0.929466868355465   0.026183481327527
   0.153000000000000   0.278206548431852   0.932321687109376   0.026285661340132
   0.152000000000000   0.278408692202499   0.934922634116035   0.026530047708748
   0.151000000000000   0.278950332867916   0.946263549464805   0.026535037932502
   0.150000000000000   0.280112941752698   0.948577991673665   0.026622583374983
   0.149000000000000   0.280351716654130   0.948726376675786   0.026823853728788
   0.148000000000000   0.280878314967526   0.949066705984011   0.026999227025787
   0.147000000000000   0.281008813608220   0.953237883508637   0.027026203647573
   0.146000000000000   0.281047991504538   0.958432490099510   0.027961476909017
   0.145000000000000   0.281060405207058   0.958857064745657   0.028254528775354
   0.144000000000000   0.282265423607897   0.962447825114342   0.028283944041042
   0.143000000000000   0.282329902018305   0.965754315535727   0.028375161161374
   0.142000000000000   0.284466456850672   0.966490179865153   0.028505010419630
   0.141000000000000   0.285050838871587   0.968840382324016   0.028662692259998
   0.140000000000000   0.290338450971589   0.983260287955955   0.029078285524616
   0.139000000000000   0.292904617382429   0.987596847333980   0.029429696373768
   0.138000000000000   0.294989632092708   0.991504059398522   0.029492777324821
   0.137000000000000   0.296348679223851   0.994638638879713   0.029618570089548
   0.136000000000000   0.297072984382265   0.996317433009683   0.029885063241441
   0.135000000000000   0.297195419929889   0.999238772022894   0.030000202029265
   0.134000000000000   0.298400188283796   1.004431940909386   0.030001490905990
   0.133000000000000   0.301262382967715   1.004679851203243   0.030022082043521
   0.132000000000000   0.312653727962294   1.005321869728570   0.030106757613582
   0.131000000000000   0.313686631727673   1.005507689282223   0.030450258756818
   0.130000000000000   0.316951053720970   1.009271784680323   0.030505355179896
   0.129000000000000   0.320025613345521   1.010143158201841   0.030620574312723
   0.128000000000000   0.320448549529660   1.026196131773937   0.030650817809526
   0.127000000000000   0.320626091150259   1.030603406022481   0.030651657046206
   0.126000000000000   0.326066775530998   1.033810474766399   0.030942068199608
   0.125000000000000   0.327546816730049   1.034404967067192   0.030950092447028
   0.124000000000000   0.328273422871975   1.037620662257755   0.031351124586344
   0.123000000000000   0.330483065260419   1.040470115539456   0.031414368316019
   0.122000000000000   0.332341997527099   1.042425586765860   0.032342747004336
   0.121000000000000   0.333599596453139   1.043587894013034   0.032733871820844
   0.120000000000000   0.333843600178778   1.048012162423470   0.033614743506047
   0.119000000000000   0.335116678677380   1.064194724928166   0.033894411657519
   0.118000000000000   0.337579936984054   1.070121188698848   0.034891469544512
   0.117000000000000   0.344371111172273   1.076032421339717   0.034984809618923
   0.116000000000000   0.346152522402427   1.086486339946755   0.035121334609558
   0.115000000000000   0.347832648915672   1.086745262656309   0.035143639883412
   0.114000000000000   0.348103765319842   1.099314529691181   0.035162125201453
   0.113000000000000   0.349755486458959   1.103167155618441   0.036191180037354
   0.112000000000000   0.354470058533678   1.111830724116025   0.036215090983984
   0.111000000000000   0.357816488000252   1.119929398610630   0.036330185965640
   0.110000000000000   0.360861821378602   1.123401347534065   0.036616741309872
   0.109000000000000   0.360930984893504   1.137875451028273   0.036654981864887
   0.108000000000000   0.362472595205513   1.139957833564303   0.037221955152877
   0.107000000000000   0.363836758552629   1.140785650299853   0.037674769271511
   0.106000000000000   0.365020186651012   1.141857557338791   0.037934468205511
   0.105000000000000   0.366394021337386   1.142773308166130   0.038415710150318
   0.104000000000000   0.370033967149871   1.164030654950057   0.038574857751339
   0.103000000000000   0.374304326844144   1.164306591595384   0.039398416326111
   0.102000000000000   0.374559296923081   1.170981015860319   0.039623799272588
   0.101000000000000   0.377375793494702   1.171656167653340   0.039766620771698
   0.100000000000000   0.380917356203792   1.175660667346661   0.040969627221017
   0.099000000000000   0.384123987561284   1.179516529376446   0.041746858589885
   0.098000000000000   0.385078278342577   1.179759063665888   0.042044932195164
   0.097000000000000   0.391552451813263   1.189083295219428   0.043124775473895
   0.096000000000000   0.392389447293182   1.193595144303376   0.043529453151374
   0.095000000000000   0.395262176186016   1.200000739712581   0.043594191689396
   0.094000000000000   0.398355247436499   1.200750618664448   0.043894463814889
   0.093000000000000   0.398980898077942   1.203075283637318   0.044406023794534
   0.092000000000000   0.399459517045295   1.206078563024579   0.044460437112100
   0.091000000000000   0.399870568080821   1.209145978283108   0.044662615899325
   0.090000000000000   0.402988736935986   1.209654101157764   0.044688431016276
   0.089000000000000   0.404560850257214   1.222628297102833   0.045047483161073
   0.088000000000000   0.414420734733057   1.225364570516111   0.045472143166516
   0.087000000000000   0.421515782115863   1.226603695054984   0.046350006346788
   0.086000000000000   0.423053679969351   1.234985777064812   0.046484879885674
   0.085000000000000   0.423781060801407   1.236081436927666   0.046543404992080
   0.084000000000000   0.424933077685211   1.238650616458311   0.046575650843218
   0.083000000000000   0.428761188407186   1.245361233045436   0.046939034176571
   0.082000000000000   0.433664746520360   1.248032293801168   0.047058826897331
   0.081000000000000   0.433699804724598   1.251316821562214   0.047931466398225
   0.080000000000000   0.439100965731634   1.256179730942158   0.047992367513243
   0.079000000000000   0.440190689442948   1.264211403152124   0.050960595889108
   0.078000000000000   0.440739395473422   1.266120700337953   0.051187137659112
   0.077000000000000   0.442607502052280   1.276290849454613   0.052286247813385
   0.076000000000000   0.450875173589798   1.283527692226159   0.052660020907438
   0.075000000000000   0.457539713459958   1.287946975918167   0.053563660163953
   0.074000000000000   0.458905736734958   1.288626173190332   0.053594597361065
   0.073000000000000   0.459189601117705   1.298029192103146   0.054200731946077
   0.072000000000000   0.459631901231128   1.300346077318068   0.056306787080618
   0.071000000000000   0.462447430230698   1.306799285383040   0.059690619702159
   0.070000000000000   0.478613657331128   1.307597644207136   0.059921708050167
   0.069000000000000   0.479351372035205   1.310208619965087   0.060044494000528
   0.068000000000000   0.486135498729927   1.316157694863777   0.060907149736928
   0.067000000000000   0.490019353644588   1.323448573410357   0.061418360874700
   0.066000000000000   0.491714585492924   1.332984646991395   0.063286855615192
   0.065000000000000   0.520417411957227   1.336917519165878   0.064294469907232
   0.064000000000000   0.529724115091634   1.351549373225839   0.064762734018843
   0.063000000000000   0.543775925549855   1.360136874801015   0.069270174244117
   0.062000000000000   0.548385815062164   1.367659360319932   0.072520342644306
   0.061000000000000   0.553283242003432   1.376994289585361   0.073567826429637
   0.060000000000000   0.561294849312975   1.380985872510375   0.074191778006309
   0.059000000000000   0.562028648529832   1.384710106148243   0.074261211381915
   0.058000000000000   0.565333223985724   1.384944360256273   0.074891269554802
   0.057000000000000   0.567146887059361   1.393397792726124   0.077115428699889
   0.056000000000000   0.572793128519160   1.396872114194867   0.077542557815088
   0.055000000000000   0.577412050688350   1.399463257502349   0.081818700754938
   0.054000000000000   0.588060207491885   1.410585362448658   0.082593355237842
   0.053000000000000   0.605829343391786   1.428385341873384   0.082735404346346
   0.052000000000000   0.609890732674308   1.429538424789246   0.083845621725423
   0.051000000000000   0.616772529600605   1.468030493742961   0.086225310799578
   0.050000000000000   0.622563131205357   1.468871773103644   0.086812771111481
   0.049000000000000   0.625493736687634   1.471115398088615   0.087880915524024
   0.048000000000000   0.643355247741183   1.513024641792485   0.090878748007528
   0.047000000000000   0.664426268545071   1.515513312114569   0.091507758778512
   0.046000000000000   0.670666330671916   1.560116068397363   0.092273553781890
   0.045000000000000   0.680340661145431   1.570394166795430   0.092704420043630
   0.044000000000000   0.686445431106005   1.601358279644124   0.093123780516785
   0.043000000000000   0.687299405284939   1.602128997177935   0.097474855293865
   0.042000000000000   0.692702409173000   1.604995547878280   0.099116472722746
   0.041000000000000   0.725411182982017   1.606098321229793   0.099125129145132
   0.040000000000000   0.727634909015542   1.606918958177418   0.100603757996383
   0.039000000000000   0.735796883254293   1.612441817271045   0.102991158791303
   0.038000000000000   0.748949789724471   1.630794304553495   0.106504148645541
   0.037000000000000   0.778556947302256   1.636241786137824   0.107047621705456
   0.036000000000000   0.780554927752981   1.641432130231004   0.107263859271792
   0.035000000000000   0.785389668078278   1.641502257350785   0.108369770031582
   0.034000000000000   0.807581332144793   1.648020142607116   0.110476148206116
   0.033000000000000   0.816460510186098   1.665025632227940   0.110916908316459
   0.032000000000000   0.825095991964142   1.665444880909357   0.111380837476968
   0.031000000000000   0.893459516122570   1.666528435430912   0.114853005527669
   0.030000000000000   0.909642877316016   1.668967479902075   0.119539410361777
   0.029000000000000   0.932388832319197   1.679412973970452   0.121390526239804
   0.028000000000000   0.933734798613438   1.691752044795560   0.123643581469037
   0.027000000000000   0.958142302352972   1.719312172304397   0.125608581750881
   0.026000000000000   0.968051882456030   1.736381768955414   0.129933510710576
   0.025000000000000   0.978048124958386   1.757565143768316   0.132969511582176
   0.024000000000000   0.985547987492412   1.788057531860501   0.140548136647695
   0.023000000000000   1.010381043735208   1.811585803803406   0.142546005430995
   0.022000000000000   1.039566893526410   1.822741952643916   0.143322344237710
   0.021000000000000   1.056878601888245   1.833251993635696   0.143610686051724
   0.020000000000000   1.120917746260202   1.846735462262863   0.144155535756476
   0.019000000000000   1.170668475851182   1.848487044100316   0.149267567609354
   0.018000000000000   1.178484971858685   1.860471181578889   0.157437023065242
   0.017000000000000   1.213405209815950   1.900479184406696   0.158834493736268
   0.016000000000000   1.244942936402360   1.936713383048857   0.164638770747464
   0.015000000000000   1.269597377478753   1.945901616787810   0.166555557036163
   0.014000000000000   1.289082070255565   1.960180222866050   0.179333329839602
   0.013000000000000   1.346911553064772   1.977477424218354   0.190806760768973
   0.012000000000000   1.421732102697701   1.999554701083481   0.192645541522704
   0.011000000000000   1.462475249085404   2.001253598250830   0.200233036159259
   0.010000000000000   1.487838082584645   2.031993893758256   0.202081779033624
   0.009000000000000   1.515922296002540   2.069853545522621   0.205217098497570
   0.008000000000000   1.542620181004999   2.075327793795562   0.211630508552523
   0.007000000000000   1.593036429685160   2.146529404739471   0.212638763891848
   0.006000000000000   1.616896190411428   2.165329063483330   0.214257135507128
   0.005000000000000   1.652691323735877   2.213843387111923   0.217588676775013
   0.004000000000000   1.688006644928915   2.379367376581051   0.222946314335046
   0.003000000000000   2.148990072045817   2.601810772827491   0.228157190433470
   0.002000000000000   2.847906325885204   3.478511435666794   0.240723317102814

==> nu50_snr10_tau_settle100_M64_m16.txt <==
prob    mmv_loss    single_shot_loss  rejected_ratio  
1.000000000000000   0.021569490350965   0.028830584878585                   0
   0.997500000000000   0.024641384374951   0.037322359805149   0.003554415960489
   0.995000000000000   0.025649190571056   0.043411867998654   0.003785567728665
   0.992500000000000   0.025855398531074   0.045479637967592   0.003970790572144
   0.990000000000000   0.026288949671277   0.048112497745165   0.004017379196032
   0.987500000000000   0.026474615486582   0.054093544179040   0.004041909217000
   0.985000000000000   0.028793952892030   0.060337475177144   0.004070672926971
   0.982500000000000   0.028896648216597   0.061008428134936   0.004162783721000
   0.980000000000000   0.029471261897100   0.061453099536029   0.004192010802274
   0.977500000000000   0.029944854672564   0.062790298580452   0.004233092121280
   0.975000000000000   0.029953201186697   0.074955759885628   0.004236869992057
   0.972500000000000   0.030041001909532   0.080635283104686   0.004295165806666
   0.970000000000000   0.030131776845987   0.082527636270261   0.004296814166627
   0.967500000000000   0.030706996975484   0.086247083423357   0.004357595448824
   0.965000000000000   0.031299521223366   0.089240171956263   0.004459240006498
   0.962500000000000   0.031310721976032   0.091017978587651   0.004472588552096
   0.960000000000000   0.032588552982123   0.091330280882397   0.004483756476661
   0.957500000000000   0.032813048451177   0.092997594787697   0.004494534456459
   0.955000000000000   0.033746228816234   0.094081738621743   0.004501793188630
   0.952500000000000   0.034292587738331   0.094637467552793   0.004508936933437
   0.950000000000000   0.034303184484541   0.095266506049070   0.004582236640039
   0.947500000000000   0.034342121518781   0.097468819938483   0.004582752934657
   0.945000000000000   0.035814892420351   0.100663263911319   0.004600234441313
   0.942500000000000   0.036117511513635   0.101049108066089   0.004675223577824
   0.940000000000000   0.036657857295318   0.101489295538770   0.004712654056773
   0.937500000000000   0.038050064584435   0.101884368332644   0.004721877687252
   0.935000000000000   0.038138656479897   0.107948619774754   0.004735601093956
   0.932500000000000   0.039241849157231   0.108577600504551   0.004749323189343
   0.930000000000000   0.039784516701435   0.108910916653733   0.004824071873848
   0.927500000000000   0.039979942826109   0.111762713041749   0.004825040352504
   0.925000000000000   0.040021418558798   0.114091052206903   0.004847659520343
   0.922500000000000   0.040410002183882   0.115409253997000   0.004893833783246
   0.920000000000000   0.040655866742978   0.116220514543161   0.004926760388539
   0.917500000000000   0.040889805615466   0.116946124252770   0.004958034149258
   0.915000000000000   0.042003514895609   0.119833209650344   0.004983347523497
   0.912500000000000   0.042381635096885   0.121630425339365   0.005010585301230
   0.910000000000000   0.042475550883875   0.124751460610742   0.005030803674676
   0.907500000000000   0.042795171274484   0.125861013339433   0.005032591788548
   0.905000000000000   0.043074036139711   0.126286767394564   0.005041448672581
   0.902500000000000   0.043561876680879   0.128491510672219   0.005045648696132
   0.900000000000000   0.043584317266247   0.128607740220661   0.005050958399705
   0.897500000000000   0.043680291060559   0.131058172540212   0.005114777303728
   0.895000000000000   0.044096263146203   0.131599784258061   0.005117398483588
   0.892500000000000   0.044440245741901   0.131634242358533   0.005119892839327
   0.890000000000000   0.044685207496758   0.132104378999662   0.005132434751734
   0.887500000000000   0.045184642186852   0.136099564047033   0.005135423868551
   0.885000000000000   0.045479699302734   0.136680695071242   0.005142524352406
   0.882500000000000   0.045526294822790   0.137121927165936   0.005148791988719
   0.880000000000000   0.045726998742971   0.139746356747930   0.005156676789012
   0.877500000000000   0.046113811696360   0.141430117715336   0.005182441712299
   0.875000000000000   0.046884389453385   0.142310468513031   0.005191111969357
   0.872500000000000   0.046903781104523   0.156020754248980   0.005201041921626
   0.870000000000000   0.047119924580972   0.157832704777411   0.005212824949127
   0.867500000000000   0.047579932054798   0.160126823389599   0.005218072765908
   0.865000000000000   0.048046996414554   0.160207550072719   0.005223803254518
   0.862500000000000   0.048450655741871   0.161008986248650   0.005234576558331
   0.860000000000000   0.048951686559968   0.162085413656613   0.005238445721610
   0.857500000000000   0.049237557961711   0.162887371517501   0.005239756453326
   0.855000000000000   0.049457879893408   0.169472327648472   0.005242467068647
   0.852500000000000   0.049483279285338   0.171240646267441   0.005244538828868
   0.850000000000000   0.049549786804529   0.180201074772808   0.005245043147073
   0.847500000000000   0.050221484857217   0.187753584011967   0.005252320605799
   0.845000000000000   0.050402173912545   0.188073643903470   0.005261160947107
   0.842500000000000   0.050660006412420   0.196363534944608   0.005286193153377
   0.840000000000000   0.051464759428429   0.199063671192351   0.005290830024254
   0.837500000000000   0.051523879378631   0.202484711286199   0.005369611397615
   0.835000000000000   0.051877209409391   0.203129512650640   0.005408009978793
   0.832500000000000   0.052461124607755   0.204075213795544   0.005409329672992
   0.830000000000000   0.052506173078860   0.204136136612024   0.005412957731931
   0.827500000000000   0.052566291777221   0.206944494952964   0.005421453937020
   0.825000000000000   0.052573684043681   0.211479173082366   0.005435552983886
   0.822500000000000   0.053330593245934   0.211937696845525   0.005451746817419
   0.820000000000000   0.054031688610728   0.214664797470459   0.005467886273262
   0.817500000000000   0.054082204085531   0.216163477293043   0.005474129430726
   0.815000000000000   0.054801037802729   0.217315596266447   0.005478702200891
   0.812500000000000   0.055321761361937   0.217903781221896   0.005501500232300
   0.810000000000000   0.055675505061334   0.219635365457826   0.005508091751614
   0.807500000000000   0.056094920789116   0.220011722689052   0.005511683776372
   0.805000000000000   0.056721322222261   0.221480618568316   0.005536695063361
   0.802500000000000   0.057187812600648   0.222444314463232   0.005542247193567
   0.800000000000000   0.057215095562082   0.224229656065370   0.005551109586569
   0.797500000000000   0.057632172888972   0.232310412001958   0.005556328229515
   0.795000000000000   0.057727779881855   0.232783796254872   0.005564943950634
   0.792500000000000   0.057889380099662   0.232833827433953   0.005608553825779
   0.790000000000000   0.057956133687701   0.234216614936714   0.005608621893918
   0.787500000000000   0.058172988253281   0.234766686234152   0.005626179978905
   0.785000000000000   0.058323763210385   0.235469805226929   0.005626524387409
   0.782500000000000   0.058829135085802   0.238482969141009   0.005632105963347
   0.780000000000000   0.059149461492876   0.240250454428442   0.005644062313489
   0.777500000000000   0.059381473957852   0.251679303758750   0.005655444385643
   0.775000000000000   0.059483071730103   0.253575627229398   0.005656492480219
   0.772500000000000   0.059665543297280   0.258326553209194   0.005662730411657
   0.770000000000000   0.059909414454291   0.258845007755643   0.005663389485075
   0.767500000000000   0.060209867837356   0.261789670955626   0.005664463522871
   0.765000000000000   0.060223175932237   0.261791519491144   0.005676266954179
   0.762500000000000   0.061407150104578   0.261870569487778   0.005684879215954
   0.760000000000000   0.062089145641944   0.264584329014112   0.005685243624734
   0.757500000000000   0.062167228785990   0.266349984816684   0.005689327881680
   0.755000000000000   0.062628560906770   0.266443791692655   0.005690568490230
   0.752500000000000   0.062734524149659   0.266631917876539   0.005700415183337
   0.750000000000000   0.064355051059870   0.268438258975587   0.005701306293510
   0.747500000000000   0.064506929232141   0.268998500572112   0.005708059422100
   0.745000000000000   0.064549810119433   0.269357579785070   0.005713248504720
   0.742500000000000   0.064859262857821   0.276892247324527   0.005715066383096
   0.740000000000000   0.065091564332761   0.278385547027914   0.005717723619263
   0.737500000000000   0.065352024258644   0.278665963910124   0.005718660539720
   0.735000000000000   0.065910363253335   0.281149494966923   0.005728501408235
   0.732500000000000   0.066082715712099   0.284628442522477   0.005746647487540
   0.730000000000000   0.066137735861129   0.286628750236311   0.005746693184079
   0.727500000000000   0.067069531806434   0.287535852702302   0.005750468915825
   0.725000000000000   0.067406259635787   0.288495814430816   0.005751564433085
   0.722500000000000   0.067483692424881   0.288724713813957   0.005752760700691
   0.720000000000000   0.067521530321322   0.292951400208488   0.005763195896559
   0.717500000000000   0.067730685665908   0.294529690151365   0.005769626902180
   0.715000000000000   0.067823696249927   0.294876386086944   0.005770014542861
   0.712500000000000   0.068445340712804   0.296802993192515   0.005780027076048
   0.710000000000000   0.068973566299210   0.299145740212608   0.005780512491608
   0.707500000000000   0.069397723791820   0.299171622450043   0.005818073589030
   0.705000000000000   0.069684215215624   0.299813432906475   0.005824711752443
   0.702500000000000   0.069892449204618   0.300699660272794   0.005836780823104
   0.700000000000000   0.069986507219382   0.300899081299652   0.005843514420741
   0.697500000000000   0.070209389967720   0.303414808277649   0.005850305082977
   0.695000000000000   0.070472402751046   0.312406127813518   0.005857205025653
   0.692500000000000   0.071040154099737   0.316377400505987   0.005860084236910
   0.690000000000000   0.071112451976335   0.317739596730748   0.005864375656031
   0.687500000000000   0.071151382050396   0.320263499372822   0.005865717115407
   0.685000000000000   0.071342785075217   0.321688471315695   0.005878195472054
   0.682500000000000   0.071367667953067   0.323230902710238   0.005881292841328
   0.680000000000000   0.071566450827615   0.325331732292875   0.005896659023228
   0.677500000000000   0.072431777085161   0.330310703384918   0.005902051441974
   0.675000000000000   0.072508256808284   0.330530332149698   0.005916663560877
   0.672500000000000   0.072591089644877   0.331436158062931   0.005918550936149
   0.670000000000000   0.072913386582937   0.333996966319464   0.005919701108301
   0.667500000000000   0.073040428868255   0.334794952797566   0.005930073361884
   0.665000000000000   0.073126793661936   0.339009644804922   0.005945420294716
   0.662500000000000   0.073442993499609   0.342537814649829   0.005946599268194
   0.660000000000000   0.073832297305507   0.348154231214152   0.005947068619848
   0.657500000000000   0.074197149926497   0.350512137825833   0.005955553983390
   0.655000000000000   0.074978414499601   0.351500148433605   0.005960974317442
   0.652500000000000   0.075214045160053   0.354046649528841   0.005961035200588
   0.650000000000000   0.075759128845196   0.358450790272200   0.005979870781897
   0.647500000000000   0.075861551140537   0.358988897543288   0.005980700302137
   0.645000000000000   0.076467447504984   0.366350476713124   0.005988461642253
   0.642500000000000   0.076879236683612   0.369895248151942   0.005995845527106
   0.640000000000000   0.076960937324004   0.371057867653194   0.006006943568500
   0.637500000000000   0.076988526869802   0.373433454255385   0.006009601362104
   0.635000000000000   0.077305650801408   0.376208890666716   0.006019686865442
   0.632500000000000   0.077736581205596   0.377929218988372   0.006037331695056
   0.630000000000000   0.077844291419560   0.378038759657020   0.006038521210750
   0.627500000000000   0.078455004389126   0.378440246570550   0.006051162953521
   0.625000000000000   0.078476135060098   0.379393344881239   0.006052363204775
   0.622500000000000   0.078571535773137   0.382853632556141   0.006062142447061
   0.620000000000000   0.078981225853928   0.385343821346899   0.006069520141956
   0.617500000000000   0.079472667662126   0.389930913592900   0.006076613995297
   0.615000000000000   0.079595742565824   0.391293638280727   0.006080773495249
   0.612500000000000   0.079826712408769   0.391497218272107   0.006096186920817
   0.610000000000000   0.079917586633313   0.392253662504246   0.006102715717804
   0.607500000000000   0.079995893735112   0.393764274820498   0.006118183308379
   0.605000000000000   0.080191728381800   0.394020400987785   0.006136101356877
   0.602500000000000   0.080483212378379   0.394690108500742   0.006147637064166
   0.600000000000000   0.081246142687535   0.395928943770013   0.006153395395765
   0.597500000000000   0.081477375465355   0.398418214057861   0.006160798985898
   0.595000000000000   0.081662437901823   0.399857846450574   0.006167405449975
   0.592500000000000   0.082473836820763   0.403649279909336   0.006176855497030
   0.590000000000000   0.082678418882277   0.408994588390505   0.006208737627806
   0.587500000000000   0.083780500051726   0.409119391518351   0.006221114087075
   0.585000000000000   0.084066464924887   0.409929034242784   0.006221211804715
   0.582500000000000   0.084696393430710   0.411130141714277   0.006221656978532
   0.580000000000000   0.086001771441908   0.413598734751466   0.006238220098349
   0.577500000000000   0.086100148603866   0.413931119091429   0.006240852147453
   0.575000000000000   0.086276697349274   0.414716740640070   0.006250614305749
   0.572500000000000   0.086594129373135   0.415937624078194   0.006288383747114
   0.570000000000000   0.086782386352142   0.417541726408638   0.006302330372248
   0.567500000000000   0.086821811963118   0.417911914757941   0.006326502567378
   0.565000000000000   0.086930491905679   0.419527052807955   0.006332367196789
   0.562500000000000   0.087150341555528   0.419947539104871   0.006350137838374
   0.560000000000000   0.087371532277723   0.421562043586544   0.006377773105593
   0.557500000000000   0.088854616341775   0.422603179298474   0.006379010846941
   0.555000000000000   0.088887926647268   0.424615583487007   0.006380528677493
   0.552500000000000   0.089084889053669   0.427421174326381   0.006397239157665
   0.550000000000000   0.089317450576429   0.428451375071850   0.006409009239541
   0.547500000000000   0.089794758671376   0.429301239231765   0.006430054010726
   0.545000000000000   0.089871424937082   0.429916816753140   0.006447496531321
   0.542500000000000   0.090015332498485   0.430700135164819   0.006456163453108
   0.540000000000000   0.090062424511528   0.433613617999819   0.006456422934645
   0.537500000000000   0.090962502619000   0.446503343686792   0.006465197500778
   0.535000000000000   0.091050218655159   0.451190483138947   0.006476969291401
   0.532500000000000   0.091075879692999   0.452141155799834   0.006494539057606
   0.530000000000000   0.091742593097512   0.453382140822642   0.006505253889191
   0.527500000000000   0.091745597565272   0.459621292850587   0.006513164883821
   0.525000000000000   0.092313684655531   0.459676780583675   0.006561077114078
   0.522500000000000   0.092358206226087   0.462304289210655   0.006570529009402
   0.520000000000000   0.092937895992871   0.462377044218713   0.006594204588217
   0.517500000000000   0.093018057453366   0.464578273594433   0.006617431880119
   0.515000000000000   0.094919831924276   0.468979344582241   0.006621597082260
   0.512500000000000   0.095345936491818   0.472979407539954   0.006627211792549
   0.510000000000000   0.095476016667704   0.474799645284652   0.006694529088579
   0.507500000000000   0.095689433454529   0.475557083753081   0.006706371362287
   0.505000000000000   0.096202522328369   0.477986241216815   0.006740042139798
   0.502500000000000   0.096566964512963   0.478989345629411   0.006742137345786
   0.500000000000000   0.098268985026300   0.489436851309855   0.006763267220711
   0.497500000000000   0.098356283293779   0.490087256572407   0.006780614842105
   0.495000000000000   0.098531553028166   0.499999446135439   0.006815501186305
   0.492500000000000   0.098602521064493   0.501791835846120   0.006823408112974
   0.490000000000000   0.099024604915907   0.504143760821854   0.006843900192520
   0.487500000000000   0.099144864845278   0.508347149829578   0.006849322586751
   0.485000000000000   0.099341295989568   0.509638923493543   0.006859826862399
   0.482500000000000   0.099423710131639   0.512975442719881   0.006864793872966
   0.480000000000000   0.100023223754166   0.516818032769122   0.006879267135205
   0.477500000000000   0.100533727212049   0.518417305354127   0.006940951812013
   0.475000000000000   0.100955840889345   0.519502935642800   0.006993718611744
   0.472500000000000   0.101618973206249   0.520404228361627   0.007018533297598
   0.470000000000000   0.102379222032510   0.525845611388596   0.007040934424705
   0.467500000000000   0.102938022554177   0.530794116507185   0.007059993163209
   0.465000000000000   0.103201871037385   0.532392608079380   0.007093078511540
   0.462500000000000   0.103866797822131   0.539145654198227   0.007094438799318
   0.460000000000000   0.104059693677150   0.542633685258567   0.007120991477107
   0.457500000000000   0.104118345313075   0.545061506073679   0.007130517445353
   0.455000000000000   0.104409678377046   0.547508069265136   0.007136848921404
   0.452500000000000   0.105007249761056   0.550033818643834   0.007142630949312
   0.450000000000000   0.105938560423119   0.554681263251206   0.007146169303794
   0.447500000000000   0.107783698640705   0.556597381743897   0.007170304589361
   0.445000000000000   0.107885373263478   0.571899807718424   0.007181409296917
   0.442500000000000   0.108422141380769   0.590837273246684   0.007192008622738
   0.440000000000000   0.108723562623549   0.590876954644040   0.007213233147026
   0.437500000000000   0.108768609311613   0.591470832896413   0.007245431283351
   0.435000000000000   0.109405935526237   0.592906861220469   0.007254304938338
   0.432500000000000   0.109565781809824   0.605761422836580   0.007311933477822
   0.430000000000000   0.109745283641225   0.607885936534655   0.007330954659464
   0.427500000000000   0.109898324104360   0.612658401876866   0.007338234196295
   0.425000000000000   0.110625705971859   0.613438549584740   0.007349346984415
   0.422500000000000   0.110968203333894   0.615123338878637   0.007377673122321
   0.420000000000000   0.111458449850825   0.624118206137525   0.007386067547122
   0.417500000000000   0.111694639495321   0.632971156220183   0.007393211550526
   0.415000000000000   0.111787464456274   0.639460573131648   0.007412524687943
   0.412500000000000   0.111810307736036   0.639579568092496   0.007412619639260
   0.410000000000000   0.111977013225989   0.643089332685397   0.007424318290389
   0.407500000000000   0.112223949900386   0.644548300963481   0.007467704672785
   0.405000000000000   0.112594005742201   0.648039759719336   0.007481276822686
   0.402500000000000   0.112711126091800   0.648279762474179   0.007481721530979
   0.400000000000000   0.113055558792472   0.663477168012012   0.007508776163588
   0.397500000000000   0.113176168804381   0.664075603772837   0.007512355858977
   0.395000000000000   0.113333363289076   0.666364372545831   0.007515190522203
   0.392500000000000   0.113913051957943   0.669541937293167   0.007524737093534
   0.390000000000000   0.114196750633456   0.671741709166361   0.007526121182622
   0.387500000000000   0.114511403150271   0.678922102739303   0.007528931021955
   0.385000000000000   0.114548278556241   0.680461830815714   0.007553316037934
   0.382500000000000   0.115045650928238   0.683501703575531   0.007579637955109
   0.380000000000000   0.116192986312516   0.687904210614132   0.007608682151711
   0.377500000000000   0.116457457189807   0.687961144416891   0.007615694563400
   0.375000000000000   0.117665694988571   0.698411726815275   0.007635026914957
   0.372500000000000   0.118042071929280   0.698711627667081   0.007660013626150
   0.370000000000000   0.118305685446076   0.706766645420399   0.007702868796611
   0.367500000000000   0.118505468036062   0.709096712125549   0.007735133258918
   0.365000000000000   0.118700770472566   0.710654842191820   0.007740116056334
   0.362500000000000   0.121084311738216   0.715338949123662   0.007745257602233
   0.360000000000000   0.121738645238476   0.715920675124759   0.007773265604620
   0.357500000000000   0.121813676207829   0.723454357202146   0.007775011428254
   0.355000000000000   0.121963902365962   0.726268566187355   0.007840845348089
   0.352500000000000   0.122015502561405   0.731788263104947   0.007847527206914
   0.350000000000000   0.122245023003188   0.761165200111263   0.007865655209463
   0.347500000000000   0.122944432458882   0.763727328151148   0.007875173968437
   0.345000000000000   0.124104662536037   0.772922599597814   0.007940719303132
   0.342500000000000   0.124389627189314   0.796111518934544   0.008029887387925
   0.340000000000000   0.124818067261885   0.801021717378834   0.008030563457783
   0.337500000000000   0.124870634973353   0.801349795518012   0.008049544954714
   0.335000000000000   0.124909758240002   0.804731954891723   0.008065585303452
   0.332500000000000   0.125676434526113   0.812879277946425   0.008072579106490
   0.330000000000000   0.126092830961139   0.816834601190989   0.008105372269578
   0.327500000000000   0.126209866809234   0.828219992939892   0.008134793859074
   0.325000000000000   0.127406043531741   0.828942693705875   0.008143864231623
   0.322500000000000   0.128080283374518   0.833796297581056   0.008159048478290
   0.320000000000000   0.128208440207365   0.836899034946231   0.008177996402138
   0.317500000000000   0.129211316072586   0.859070467010618   0.008182855041214
   0.315000000000000   0.129342019790536   0.860218125257469   0.008183524344501
   0.312500000000000   0.129554276470839   0.865485127027148   0.008202022368447
   0.310000000000000   0.129606917126975   0.872517793874806   0.008218534153565
   0.307500000000000   0.129720501181850   0.872883902527589   0.008249003885589
   0.305000000000000   0.129957149195651   0.874703783233495   0.008261121104304
   0.302500000000000   0.130096699290428   0.881832939497220   0.008261838052278
   0.300000000000000   0.130133303244198   0.885743420664970   0.008262913820335
   0.297500000000000   0.130815349400275   0.893267211606976   0.008290647443924
   0.295000000000000   0.130888133731353   0.898842404763133   0.008307010276118
   0.292500000000000   0.131655420482936   0.916036223913557   0.008338710126206
   0.290000000000000   0.132178019451485   0.917650719920827   0.008351090412686
   0.287500000000000   0.132522932137831   0.942247337493385   0.008358093703560
   0.285000000000000   0.132758660590968   0.953348593161595   0.008359701158751
   0.282500000000000   0.133416214335814   0.976975689640644   0.008394014533991
   0.280000000000000   0.134182515345888   0.986548332039856   0.008466260764498
   0.277500000000000   0.134766313259250   0.988313276416775   0.008470317057800
   0.275000000000000   0.135330411009843   0.994183027639872   0.008600934878658
   0.272500000000000   0.136088742864154   1.005261434904993   0.008618663979282
   0.270000000000000   0.136186311064487   1.011492363117399   0.008621836524596
   0.267500000000000   0.136592566864299   1.012761064476586   0.008664915787178
   0.265000000000000   0.138048652771682   1.019307438367539   0.008675583248290
   0.262500000000000   0.138512295839977   1.037811645246035   0.008743389815662
   0.260000000000000   0.139118400291484   1.047175827849154   0.008745048582080
   0.257500000000000   0.139646562004063   1.050140965874547   0.008756901609368
   0.255000000000000   0.140725138124809   1.068895749432324   0.008770004965671
   0.252500000000000   0.140815775115625   1.069444262223378   0.008857160096041
   0.250000000000000   0.141842687385841   1.101089745575285   0.008877616120123
   0.247500000000000   0.143400559721595   1.124260189347741   0.008932537571213
   0.245000000000000   0.145641090221983   1.151440860722402   0.008935456904239
   0.242500000000000   0.145917248013510   1.153744530462741   0.008947775575496
   0.240000000000000   0.146395556069926   1.184527498453509   0.008983575027199
   0.237500000000000   0.148415151185970   1.200701739107485   0.009046142925000
   0.235000000000000   0.149492828779094   1.215952444745983   0.009140226814427
   0.232500000000000   0.151057292413426   1.218917583990377   0.009161115901416
   0.230000000000000   0.153157681297751   1.221533716156577   0.009199203064854
   0.227500000000000   0.155064128080161   1.231579606259402   0.009202605424108
   0.225000000000000   0.156039656449456   1.243046857533652   0.009238340434092
   0.222500000000000   0.157328098716672   1.254056171289016   0.009243529851823
   0.220000000000000   0.158123770133003   1.299627707751243   0.009263117287984
   0.217500000000000   0.158787331121009   1.302961084504757   0.009298061822754
   0.215000000000000   0.158805158429335   1.311281087194863   0.009371963077934
   0.212500000000000   0.161987316293523   1.314938825579173   0.009443308242161
   0.210000000000000   0.162056776103570   1.342094738763293   0.009454880263948
   0.207500000000000   0.162798265635761   1.359617169688034   0.009579898899948
   0.205000000000000   0.165139722583720   1.385000298172966   0.009606042784170
   0.202500000000000   0.166319255589461   1.393559777176177   0.009639589729973
   0.200000000000000   0.171181430564347   1.399158213324349   0.009656687393402
   0.197500000000000   0.171394597318423   1.401428074761458   0.009766439868731
   0.195000000000000   0.171772300385723   1.413307805957541   0.009825449515130
   0.192500000000000   0.173688079124986   1.425000329622701   0.009862469757531
   0.190000000000000   0.177049211506016   1.429923428423205   0.009936208130807
   0.187500000000000   0.177822139102878   1.445993066442051   0.010011767664066
   0.185000000000000   0.178852863405797   1.460368298411673   0.010048111565546
   0.182500000000000   0.178853382802929   1.480182487379031   0.010124469046202
   0.180000000000000   0.178876677931789   1.515332232817708   0.010167624329426
   0.177500000000000   0.180989024890165   1.531189070853774   0.010341194447570
   0.175000000000000   0.181310332934454   1.536712294619491   0.010405133232302
   0.172500000000000   0.181692476806717   1.545955597332943   0.010585396252236
   0.170000000000000   0.181854317044055   1.552304265446541   0.010703432559044
   0.167500000000000   0.182484105634157   1.595542871838000   0.010893399535016
   0.165000000000000   0.185025454309614   1.605348345315847   0.010930884148681
   0.162500000000000   0.187769031071634   1.631569391816565   0.011411013175653
   0.160000000000000   0.187965939145920   1.672288355388283   0.011509484900878
   0.157500000000000   0.188450206129681   1.688072701495018   0.011521042687957
   0.155000000000000   0.189254814726659   1.693599609200525   0.011533351046284
   0.152500000000000   0.190453033140869   1.735680254787670   0.011638605026091
   0.150000000000000   0.192348943720901   1.747563399952933   0.011659368358982
   0.147500000000000   0.192708665303640   1.802173762867292   0.011752057935206
   0.145000000000000   0.192723063738046   1.805529445968758   0.011798281785827
   0.142500000000000   0.192877458124125   1.826016187666563   0.011901947118910
   0.140000000000000   0.195398272297171   1.835206034259469   0.011916854511093
   0.137500000000000   0.195910656351828   1.881709799300689   0.012016871853371
   0.135000000000000   0.202861233433682   1.894971138737262   0.012417837464821
   0.132500000000000   0.205898532732174   1.912513001220824   0.012424386170611
   0.130000000000000   0.208186997187791   1.955280731541355   0.012502304026807
   0.127500000000000   0.210376665737334   2.045080068000350   0.012507995129167
   0.125000000000000   0.210626009001653   2.074308185692677   0.012518328141063
   0.122500000000000   0.211544006270253   2.106791408937537   0.012754668398062
   0.120000000000000   0.212377065895274   2.112410764341027   0.012927668031110
   0.117500000000000   0.215085841289485   2.126605088512509   0.012981184413746
   0.115000000000000   0.220614440948433   2.164919620319679   0.013291261352416
   0.112500000000000   0.220981684502773   2.181106613417498   0.013537613696800
   0.110000000000000   0.222057950963360   2.185213474795286   0.013713427195252
   0.107500000000000   0.222622665618406   2.188126249490348   0.013714600070875
   0.105000000000000   0.224461882886894   2.273022658181430   0.013846954730005
   0.102500000000000   0.225657198432365   2.370482762317124   0.014169923793198
   0.100000000000000   0.233854841618046   2.418364251023474   0.014199674280321
   0.097500000000000   0.235816015564714   2.453877128186303   0.014346429945559
   0.095000000000000   0.238977451277924   2.460860556336522   0.014354691373883
   0.092500000000000   0.239312450559768   2.500094857715764   0.014363753411233
   0.090000000000000   0.241279922294950   2.706143797966361   0.014371438091820
   0.087500000000000   0.242386967851989   2.706936220451767   0.014495137858787
   0.085000000000000   0.244940835910362   2.712656819192016   0.014990542479482
   0.082500000000000   0.245371254328551   2.747765986235983   0.015359576419755
   0.080000000000000   0.246831220584036   2.830666714315887   0.016378029274901
   0.077500000000000   0.248360021004773   2.910808021795677   0.017244440175720
   0.075000000000000   0.250261970752579   2.962013170058446   0.017266052231306
   0.072500000000000   0.256290006486487   3.039109617477622   0.017376871924535
   0.070000000000000   0.272476782218949   3.265392100273703   0.017497825693910
   0.067500000000000   0.273829275549148   3.302688930912816   0.017774268223917
   0.065000000000000   0.279138008348779   3.378618115107038   0.017785170143149
   0.062500000000000   0.280292613282380   3.391275798565653   0.018052629075708
   0.060000000000000   0.283458516912966   3.604457479657950   0.018416629811071
   0.057500000000000   0.285586400502889   3.642835957623587   0.018419275674670
   0.055000000000000   0.296033637840390   3.644702223454756   0.018419526554756
   0.052500000000000   0.312096043372175   3.685671501259704   0.019044764118721
   0.050000000000000   0.313629121495792   3.714903992271168   0.019083871409942
   0.047500000000000   0.323574164891173   3.753758042377938   0.019148138611928
   0.045000000000000   0.338117624527707   3.778386521378260   0.019196254932731
   0.042500000000000   0.349380298762622   3.824988222641355   0.022453172229005
   0.040000000000000   0.350650882276821   3.898500487141932   0.022513659648825
   0.037500000000000   0.362145442659112   3.942113688283240   0.024790642556653
   0.035000000000000   0.363955222471099   4.177417371421769   0.027321385827476
   0.032500000000000   0.365542056989829   4.254676530687804   0.032838930393289
   0.030000000000000   0.393156315668899   4.255867788709007   0.032847351717000
   0.027500000000000   0.413552052926938   4.309091504647078   0.036883911602972
   0.025000000000000   0.419946545203924   4.353256708773697   0.041192073796858
   0.022500000000000   0.478941020429903   4.376546147039237   0.042375752201572
   0.020000000000000   0.490788387895554   4.512339113552631   0.043422623055632
   0.017500000000000   0.501458047873565   4.860262914129443   0.050042247690572
   0.015000000000000   0.529938605979839   5.324014690467784   0.067045564822433
   0.012500000000000   0.636644919709384   5.678358862178319   0.079962588159701
   0.010000000000000   0.677457913789991   5.947705301847948   0.093812082598248
   0.007500000000000   0.748047346692829   6.362720393798772   0.099623320447367
   0.005000000000000   0.796694939868963   7.346868870329468   0.111385093934655

==> nu50_snr10_tau_settle100_M64_m16_ver2.txt <==
prob    mmv_loss    single_shot_loss  rejected_ratio  
1.000000000000000   0.031928179929861   0.037497091865843                   0
   0.996666666666667   0.036018089529509   0.067322550380540   0.001412335503133
   0.993333333333333   0.040746557397627   0.093574406368839   0.001761768860815
   0.990000000000000   0.040921417202970   0.108773132795588   0.001783043317452
   0.986666666666667   0.042498171576464   0.123758574726691   0.001802903578585
   0.983333333333333   0.046877208976144   0.146563927573643   0.001866751732694
   0.980000000000000   0.048807444296498   0.156159015162322   0.001953710654786
   0.976666666666667   0.051698991596287   0.169990166182508   0.002034130918187
   0.973333333333333   0.055861627095379   0.186344225911385   0.002044449828763
   0.970000000000000   0.059040274940573   0.228675871625008   0.002050086325604
   0.966666666666667   0.060328028794605   0.251248005101851   0.002148294172769
   0.963333333333333   0.061847593236346   0.257009635208247   0.002176673603829
   0.960000000000000   0.063361615581469   0.257450788628143   0.002189557123837
   0.956666666666667   0.066364447844802   0.265264855552126   0.002191060687711
   0.953333333333333   0.069935226329167   0.273836618454566   0.002216896439639
   0.950000000000000   0.076422428695333   0.280862934356729   0.002231860722346
   0.946666666666667   0.079787632015170   0.282991093247343   0.002291000518456
   0.943333333333333   0.081626541198181   0.310109765711328   0.002317576095812
   0.940000000000000   0.088076767657392   0.315848046553490   0.002322097821353
   0.936666666666667   0.088624617151765   0.333475270549947   0.002420720815676
   0.933333333333333   0.100564711664884   0.336753285956419   0.002421780913321
   0.930000000000000   0.106627111981687   0.344246832027937   0.002489904869401
   0.926666666666667   0.112943094247489   0.360225444198096   0.002492646810125
   0.923333333333333   0.114596919595997   0.369056234020011   0.002525654812769
   0.920000000000000   0.117788142601064   0.372543491178807   0.002613364037914
   0.916666666666667   0.120869973044187   0.386507318634367   0.002621311493636
   0.913333333333333   0.121901767222641   0.387644252149864   0.002633472358667
   0.910000000000000   0.121998819849224   0.409768571764670   0.002642789059047
   0.906666666666667   0.128356175047187   0.429349358560690   0.002678611499707
   0.903333333333333   0.130735408157810   0.459337005466700   0.002693260419899
   0.900000000000000   0.131033907050640   0.465720346142305   0.002731939361430
   0.896666666666667   0.133521905903743   0.470310599333690   0.002758113656894
   0.893333333333333   0.134491141069928   0.479004667862677   0.002768295797666
   0.890000000000000   0.135107713828720   0.493004489798163   0.002807763726702
   0.886666666666667   0.135163228099211   0.494035434845141   0.002825621932962
   0.883333333333333   0.135368510528152   0.506510843697091   0.002965043842725
   0.880000000000000   0.138378332189904   0.562124422242310   0.003025053036885
   0.876666666666667   0.140737141574289   0.567575889294155   0.003054575166246
   0.873333333333333   0.142975818247120   0.569373288064803   0.003061981601501
   0.870000000000000   0.144155967537417   0.571655199975575   0.003090765322654
   0.866666666666667   0.145942333161641   0.571705999641422   0.003119400205423
   0.863333333333333   0.148213959618871   0.581562403888979   0.003155791135668
   0.860000000000000   0.150077604691781   0.586325154920459   0.003169136952648
   0.856666666666667   0.155073315629179   0.606766658465470   0.003201958034691
   0.853333333333333   0.162633826411024   0.609542295925912   0.003235041821344
   0.850000000000000   0.164439913805959   0.634157138455532   0.003273096901326
   0.846666666666667   0.168852220981219   0.647536197746186   0.003273429561390
   0.843333333333333   0.171897713114853   0.649893990479589   0.003315874692189
   0.840000000000000   0.174830396998108   0.650392564230649   0.003349682576529
   0.836666666666667   0.174951267079182   0.673403234579181   0.003359952263023
   0.833333333333333   0.178836369248403   0.685069777681339   0.003366371019119
   0.830000000000000   0.180395856620905   0.698779851487568   0.003425655931318
   0.826666666666667   0.188327730661593   0.699908883571308   0.003436813970052
   0.823333333333333   0.189368799818095   0.705364263120492   0.003522355726158
   0.820000000000000   0.191302902558167   0.712691268206756   0.003540699217231
   0.816666666666667   0.195213707440140   0.714791480296771   0.003582292955890
   0.813333333333333   0.197395297259835   0.715747220850247   0.003683726053813
   0.810000000000000   0.199233071422854   0.730752500560847   0.003692028044047
   0.806666666666667   0.200209846119274   0.732987204766940   0.003692582948521
   0.803333333333333   0.205628002208651   0.733191528492134   0.003704612453249
   0.800000000000000   0.205997363322902   0.743397364351480   0.003710166165794
   0.796666666666667   0.206368953270141   0.758451100817841   0.003757855294640
   0.793333333333333   0.207575530615696   0.764094046472398   0.003806639250502
   0.790000000000000   0.208664283071461   0.790643982427397   0.003815690372317
   0.786666666666667   0.211569763649107   0.811143898052962   0.003824401522177
   0.783333333333333   0.217194542910852   0.824293213106112   0.003841441841071
   0.780000000000000   0.218011918843117   0.834428710726646   0.003846936719128
   0.776666666666667   0.218957780996685   0.848861648401631   0.003906916474082
   0.773333333333333   0.219092682236460   0.870850143759817   0.003944565940587
   0.770000000000000   0.221871016528245   0.898391587811787   0.004013283931312
   0.766666666666667   0.224394896921275   0.900589621767407   0.004107260388216
   0.763333333333333   0.225618083818553   0.902286547856825   0.004116214851287
   0.760000000000000   0.227476764124855   0.904927307672475   0.004131624659239
   0.756666666666667   0.230613472891925   0.924844383381921   0.004196255586420
   0.753333333333333   0.230939437482328   0.932599028281509   0.004222964986473
   0.750000000000000   0.233728126546737   0.959474665964122   0.004245243180179
   0.746666666666667   0.235528343424268   0.966712553479785   0.004302741288406
   0.743333333333333   0.239027941498404   0.967813990570130   0.004303144757220
   0.740000000000000   0.239379539170821   0.976937782793031   0.004314076487500
   0.736666666666667   0.239395765351298   1.031567258364124   0.004322935838310
   0.733333333333333   0.251057280509660   1.062222697474422   0.004336651666564
   0.730000000000000   0.254743468350814   1.066017715087238   0.004342610196058
   0.726666666666667   0.255535381525621   1.073656401208270   0.004379136073440
   0.723333333333333   0.257119107656980   1.087719399102350   0.004411195183931
   0.720000000000000   0.258054595265301   1.094719706080434   0.004427242939940
   0.716666666666667   0.258513177410501   1.102750296752129   0.004469049594647
   0.713333333333333   0.265239936825762   1.158376837980129   0.004599708032911
   0.710000000000000   0.266712705616634   1.186991518242911   0.004639393312575
   0.706666666666667   0.266899911943206   1.215070576168400   0.004649812949267
   0.703333333333333   0.269290173252209   1.225600960045077   0.004664175705327
   0.700000000000000   0.274334516520211   1.249036173564424   0.004681340196026
   0.696666666666667   0.274438544946746   1.267109967312632   0.004751988793916
   0.693333333333333   0.275230602912035   1.312552737429690   0.004782888929430
   0.690000000000000   0.278132080630952   1.341510324855260   0.004794905199774
   0.686666666666667   0.279095320183699   1.361052279289185   0.004813421558124
   0.683333333333333   0.279364786542402   1.365100255505446   0.004928597348147
   0.680000000000000   0.279499504904463   1.365981110038115   0.004935099545381
   0.676666666666667   0.280343650753251   1.392926592456585   0.004939904143717
   0.673333333333333   0.287108421992336   1.403152243055515   0.004940628418245
   0.670000000000000   0.288711297080456   1.443635986145543   0.004975677411994
   0.666666666666667   0.292217116080483   1.450248847975758   0.005067201116655
   0.663333333333333   0.297500159170797   1.488435692432179   0.005090071594514
   0.660000000000000   0.301595807113367   1.544281381808421   0.005145570004547
   0.656666666666667   0.303097446322596   1.544939955917237   0.005164892419492
   0.653333333333333   0.303196306758941   1.551428551988610   0.005169965626151
   0.650000000000000   0.303447489838766   1.563204589513970   0.005269902586593
   0.646666666666667   0.303787260972688   1.594075501258746   0.005304531162804
   0.643333333333333   0.304942820352760   1.617344114186066   0.005316538040269
   0.640000000000000   0.305327435075746   1.635442295150173   0.005423445254717
   0.636666666666667   0.315054149172037   1.639592179995454   0.005490038997027
   0.633333333333333   0.316948843625359   1.654258554683481   0.005516575405997
   0.630000000000000   0.321400694610647   1.667723683667588   0.005741372127701
   0.626666666666667   0.322981299387764   1.683179401115408   0.005774146637812
   0.623333333333333   0.324693691866540   1.703526653174674   0.005828583306553
   0.620000000000000   0.327501377551654   1.710835914159586   0.005863633098984
   0.616666666666667   0.331374694525798   1.753991936714788   0.005926693978312
   0.613333333333333   0.333070847876717   1.757697427731025   0.005983827281303
   0.610000000000000   0.335872391021401   1.770350472630911   0.006003054199540
   0.606666666666667   0.341762683490151   1.772621781157786   0.006072460627056
   0.603333333333333   0.341805529548996   1.792747126781457   0.006136671832969
   0.600000000000000   0.342646834758738   1.833180934178550   0.006137202835495
   0.596666666666667   0.347010699978994   1.870988043148516   0.006164643702767
   0.593333333333333   0.348905206842712   1.883043890655738   0.006177495361512
   0.590000000000000   0.350520333059890   1.885480920722342   0.006180780336657
   0.586666666666667   0.352249345168092   1.898440703555794   0.006223113040941
   0.583333333333333   0.355157037562844   1.953596411278722   0.006321650561622
   0.580000000000000   0.356432989472055   1.967508698853052   0.006334650013760
   0.576666666666667   0.357868842144289   1.975501325280693   0.006337097973935
   0.573333333333333   0.358078201271884   1.997703664206475   0.006337196691833
   0.570000000000000   0.361777745335616   2.011583094091305   0.006360435138278
   0.566666666666667   0.364245686906079   2.014155676796482   0.006395264199610
   0.563333333333333   0.364445128496216   2.026634801863990   0.006415160025740
   0.560000000000000   0.366966853625596   2.028175036654306   0.006446071726373
   0.556666666666667   0.367178722540975   2.052830166621195   0.006507710954165
   0.553333333333333   0.368203743378856   2.069676204478648   0.006618654500583
   0.550000000000000   0.371787399494059   2.078506681988445   0.006649258814067
   0.546666666666667   0.373425745950583   2.080416427871550   0.006700948596744
   0.543333333333333   0.377357082064485   2.095221669556472   0.006733840058950
   0.540000000000000   0.381566283964769   2.121769181300585   0.006742651977608
   0.536666666666667   0.386880067259952   2.122810123237473   0.006788062406610
   0.533333333333333   0.387058905688165   2.127284849262383   0.006891541752234
   0.530000000000000   0.390843808916508   2.128297149984273   0.006938716298862
   0.526666666666667   0.393352212391889   2.190689236563087   0.006993986581659
   0.523333333333333   0.393452764401639   2.232266967134512   0.007007592906080
   0.520000000000000   0.398885682218550   2.287851710305454   0.007060846443065
   0.516666666666667   0.398912341432658   2.342459398733096   0.007111014970698
   0.513333333333333   0.402925886368493   2.365082709894815   0.007220592407301
   0.510000000000000   0.405181662671258   2.457362276259440   0.007222300502333
   0.506666666666667   0.408308046986790   2.495616203243023   0.007283569532318
   0.503333333333333   0.411042873038405   2.566175840282692   0.007308772943907
   0.500000000000000   0.411064628982584   2.576846472612631   0.007350153906188
   0.496666666666667   0.413094570296857   2.601148332510562   0.007578496937558
   0.493333333333333   0.415677868342467   2.662803599795925   0.007607369383854
   0.490000000000000   0.429539126634164   2.701546569174175   0.007687393774332
   0.486666666666667   0.431709643558522   2.745640671623504   0.007816748444444
   0.483333333333333   0.433615317565625   2.828938112930946   0.007961011127936
   0.480000000000000   0.440298238172425   2.831807634868966   0.008020154946653
   0.476666666666667   0.441858390911333   2.833068727098044   0.008030060899331
   0.473333333333333   0.446210222179625   2.860451693305813   0.008243511538121
   0.470000000000000   0.448798480276103   2.865651712881761   0.008286937253671
   0.466666666666667   0.451107962748093   2.882239911834505   0.008294768778071
   0.463333333333333   0.451501463526408   2.886437578583366   0.008310676639612
   0.460000000000000   0.455369011023353   2.918745381623191   0.008479728839359
   0.456666666666667   0.456939745891342   2.958029606052191   0.008488659646592
   0.453333333333333   0.463513943796096   2.967504968845318   0.008745452576136
   0.450000000000000   0.463656699247488   2.973978751940977   0.008998774580512
   0.446666666666667   0.478432911352574   2.983219733439912   0.009002488687697
   0.443333333333333   0.481704050874667   3.042802400822913   0.009178979908407
   0.440000000000000   0.483172894108015   3.106047155267491   0.009185088625143
   0.436666666666667   0.484696265361886   3.167539167984703   0.009289925059806
   0.433333333333333   0.495438652767856   3.168626449404454   0.009357886393919
   0.430000000000000   0.497487500510230   3.170499112061835   0.009490176120500
   0.426666666666667   0.501471186420779   3.172556092471317   0.009503171810182
   0.423333333333333   0.501717207646640   3.185368046152993   0.009542660065104
   0.420000000000000   0.503342407110650   3.186631598927329   0.009761308720146
   0.416666666666667   0.505823307560076   3.221527440358840   0.009831832442572
   0.413333333333333   0.507206311164198   3.237008014537286   0.009892369492630
   0.410000000000000   0.515680505669813   3.237376609407576   0.009942678872405
   0.406666666666667   0.515964726934691   3.253272671723805   0.010052990897205
   0.403333333333333   0.516622688996486   3.261443913126146   0.010153049235627
   0.400000000000000   0.523322901105862   3.299426760288625   0.010381295242541
   0.396666666666667   0.526581404441137   3.313217439404490   0.010401750384805
   0.393333333333333   0.528556174694697   3.341375208865296   0.010425480653389
   0.390000000000000   0.545933663478085   3.376353741181117   0.010454944096499
   0.386666666666667   0.545944970778061   3.378114158073342   0.010504642665490
   0.383333333333333   0.548115102141401   3.423869572821083   0.010639449349946
   0.380000000000000   0.548570453705069   3.433239793288381   0.010673699890666
   0.376666666666667   0.556530069987297   3.607370348591470   0.010709924918616
   0.373333333333333   0.557662025977676   3.631637625252551   0.010739575578913
   0.370000000000000   0.558059020437682   3.663562441624779   0.010765437774581
   0.366666666666667   0.562856856913456   3.680660426706415   0.010789072950347
   0.363333333333333   0.562978062183216   3.692442465830688   0.010962346505411
   0.360000000000000   0.563218226635383   3.753978974509154   0.010975001864870
   0.356666666666667   0.569941717119529   3.823222880122452   0.011128805594080
   0.353333333333333   0.573372724659485   3.844471200291345   0.011245939453886
   0.350000000000000   0.576930421479310   3.925564797841561   0.011341534567593
   0.346666666666667   0.581003213508841   3.936409497967880   0.011473776594678
   0.343333333333333   0.593326864224247   3.955262906602502   0.011541423219042
   0.340000000000000   0.593553932840316   4.016861473076712   0.011544930692578
   0.336666666666667   0.610269984265368   4.048584262061782   0.011646113984612
   0.333333333333333   0.630919246240275   4.173724831003406   0.011947163202092
   0.330000000000000   0.649032204249482   4.182195545967905   0.011970483029074
   0.326666666666667   0.651222928413793   4.193707512534750   0.011995375801021
   0.323333333333333   0.657703716228552   4.259084710392483   0.012188274550619
   0.320000000000000   0.658616503499559   4.347849385887836   0.012190636913890
   0.316666666666667   0.670877948105347   4.501905496367503   0.012337020014970
   0.313333333333333   0.673138482334538   4.623490107557427   0.012343572470161
   0.310000000000000   0.673776749456874   4.626158309341571   0.012350467577249
   0.306666666666667   0.687856394014753   4.687475591596256   0.012478881250905
   0.303333333333333   0.689633687996327   4.781556875331717   0.012525276345996
   0.300000000000000   0.691153217724470   4.855091387552020   0.012553908282847
   0.296666666666667   0.694366006236428   4.993914740755326   0.012929721676977
   0.293333333333333   0.701788467879615   5.018110102714045   0.013027430415707
   0.290000000000000   0.711075647391346   5.071096058621355   0.013065130537783
   0.286666666666667   0.713546476629662   5.098434555674166   0.013128020672554
   0.283333333333333   0.718885720192733   5.156968331953561   0.013143724155064
   0.280000000000000   0.724698384622829   5.232417961256916   0.013155351986911
   0.276666666666667   0.725197867007676   5.251430968405767   0.013619641720852
   0.273333333333333   0.725762523851310   5.262954092097042   0.013835346979172
   0.270000000000000   0.726258923548065   5.270922163559954   0.014029929666114
   0.266666666666667   0.731851043534150   5.289334509227394   0.014174693597799
   0.263333333333333   0.752399335482143   5.299842697775563   0.014180215545826
   0.260000000000000   0.760616105526343   5.321861089262509   0.014352162056853
   0.256666666666667   0.764994391467756   5.387772744559076   0.014497662554432
   0.253333333333333   0.765246125352859   5.389663130400720   0.014549149125866
   0.250000000000000   0.767988662608230   5.436479834616530   0.014702848020664
   0.246666666666667   0.776579578392773   5.438925687076759   0.014722584761246
   0.243333333333333   0.779469557410614   5.457402262034795   0.014832046787389
   0.240000000000000   0.790241095736485   5.567059771700783   0.014881953016905
   0.236666666666667   0.793771128252037   5.599847020797776   0.014941154100957
   0.233333333333333   0.807939648853161   5.678926819966800   0.015011288915891
   0.230000000000000   0.811521233253736   5.685015920441908   0.015042778651561
   0.226666666666667   0.813891950679530   5.929425404223484   0.015191038339713
   0.223333333333333   0.817047442685497   5.967445466583332   0.015314195473161
   0.220000000000000   0.817807917640660   6.068279043710758   0.015335575389442
   0.216666666666667   0.820526142281686   6.100785511644908   0.015358797185683
   0.213333333333333   0.829554194556450   6.106100442657100   0.015421377404649
   0.210000000000000   0.856677172430292   6.106770423413189   0.015469764129491
   0.206666666666667   0.857619237075333   6.384295444293188   0.015604058313525
   0.203333333333333   0.859031468407573   6.474351132445475   0.015830937781210
   0.200000000000000   0.860729062547684   6.531554565765553   0.016048815463441
   0.196666666666667   0.863582946932306   6.575729278427588   0.016653882784991
   0.193333333333333   0.866416466427587   6.582453316800212   0.016661741315695
   0.190000000000000   0.868067123647750   6.593543506327566   0.016841496929821
   0.186666666666667   0.883077399213569   6.812859073482670   0.016944041003168
   0.183333333333333   0.902304802823477   6.833918971845032   0.017155202272236
   0.180000000000000   0.909221663718647   6.881645185963309   0.017439342194491
   0.176666666666667   0.915641037581026   6.900859112981412   0.017500723257993
   0.173333333333333   0.938557173871796   7.039084877203194   0.017978152498924
   0.170000000000000   0.949263124240653   7.231206867186250   0.018073834192102
   0.166666666666667   0.953431870656231   7.233534605601283   0.018101173902401
   0.163333333333333   0.954144316721940   7.387224693031627   0.018105503428957
   0.160000000000000   0.955054577894892   7.849074000947427   0.018206409892939
   0.156666666666667   0.960116813761172   7.868447184384914   0.018344170104121
   0.153333333333333   0.964242999092003   7.900341628755198   0.018424872388529
   0.150000000000000   0.967435882506065   7.901263880230944   0.018598829166473
   0.146666666666667   0.970519529557015   8.108271995962017   0.018858275403785
   0.143333333333333   0.982740775312231   8.172968528689545   0.019191268546069
   0.140000000000000   1.007885775701121   8.532289638231846   0.019470428889951
   0.136666666666667   1.017059048302871   8.607112274291740   0.019573913280921
   0.133333333333333   1.064989566214019   8.844046034108782   0.020409939279069
   0.130000000000000   1.077236416030441   9.377784733183173   0.020630024940382
   0.126666666666667   1.081246233055542   9.561338467699635   0.020738620852560
   0.123333333333333   1.082844933457088   9.870206768740053   0.020785250796733
   0.120000000000000   1.090150417674602   9.890519031211124   0.020987828303932
   0.116666666666667   1.105969965609356  10.100275855103950   0.021042808209471
   0.113333333333333   1.114187105535709  10.189843233796459   0.021256995769211
   0.110000000000000   1.133450775111540  10.201340800182845   0.021549360502026
   0.106666666666667   1.134922821134492  10.315521710193220   0.021935572921818
   0.103333333333333   1.141130321836575  10.383097799576714   0.022139726705603
   0.100000000000000   1.149416430284478  10.447503013901782   0.022161727630507
   0.096666666666667   1.158934160728744  10.486261842441024   0.022251028012134
   0.093333333333333   1.185823705429405  10.533124483463636   0.022415239026381
   0.090000000000000   1.205084743037351  10.538459628944405   0.022751560174692
   0.086666666666667   1.272629265764727  10.705438762148789   0.023044997865531
   0.083333333333333   1.280242511750598  10.725148849877076   0.023088254364278
   0.080000000000000   1.305004145316017  11.185543590461773   0.023169929871489
   0.076666666666667   1.350325909643527  11.207838167718727   0.023316820066323
   0.073333333333333   1.358846349731647  11.671446440483829   0.023579432183997
   0.070000000000000   1.372493820148587  12.082905796843379   0.024115354695205
   0.066666666666667   1.384134021220018  13.591065268806409   0.024155592002349
   0.063333333333333   1.405976928217478  13.854851953627385   0.024176515045926
   0.060000000000000   1.423747049332915  14.038752276433000   0.025904380440616
   0.056666666666667   1.438581440074621  14.649565525115896   0.027427088134819
   0.053333333333333   1.473259171605062  17.236714952597261   0.027618893171417
   0.050000000000000   1.563725293300545  18.554707606403422   0.029272602198915
   0.046666666666667   1.582754722100705  19.096807143195047   0.029426992474888
   0.043333333333333   1.591551408912647  20.716654538698094   0.029790868438051
   0.040000000000000   1.733794047678224  21.795268058289835   0.029926112068261
   0.036666666666667   1.751600806631638  23.275768808105894   0.031655987787437
   0.033333333333333   1.852040769628335  23.303652704964360   0.032624036908823
   0.030000000000000   1.913273792114088  24.219036676360485   0.033795195879570
   0.026666666666667   2.378788913959147  24.857056297464165   0.034268543100254
   0.023333333333333   2.384745870952430  25.835624164494931   0.034472942913043
   0.020000000000000   2.530410807164285  27.264578988758480   0.035898555966578
   0.016666666666667   2.845649803390597  29.470576375530442   0.037769091016455
   0.013333333333333   2.861298851750158  30.460492577302443   0.041857698721774
   0.010000000000000   2.946339511416173  33.585976101172172   0.042098306934285

==> nu50_snr10_tau_settle10_M64_m16.txt <==
prob    mmv_loss    single_shot_loss  rejected_ratio  
1.000000000000000   0.004057263236607   0.027676578747100                   0
   0.996666666666667   0.004239129308623   0.035062880329831   0.000369327376764
   0.993333333333333   0.005251463032290   0.035102538843936   0.000378866529361
   0.990000000000000   0.005320649036662   0.035507357942947   0.000387907929517
   0.986666666666667   0.005650127359824   0.046611062357368   0.000401144671995
   0.983333333333333   0.006553581825031   0.049068282415142   0.000407948174662
   0.980000000000000   0.006867424494146   0.054626576856449   0.000428023480049
   0.976666666666667   0.006904413176477   0.067996635571994   0.000438182559025
   0.973333333333333   0.007626208088723   0.070653233611614   0.000460328217442
   0.970000000000000   0.008210872034757   0.073058684535864   0.000461965932711
   0.966666666666667   0.008405772466161   0.074433125310932   0.000465076853148
   0.963333333333333   0.008489799621038   0.082433513437321   0.000465246339293
   0.960000000000000   0.008688599893684   0.086162361103123   0.000477034695836
   0.956666666666667   0.009068969429654   0.086958325961794   0.000477535849691
   0.953333333333333   0.009145308376298   0.088246644529761   0.000487288433577
   0.950000000000000   0.009191110318848   0.090275432558936   0.000491057209977
   0.946666666666667   0.009448922119026   0.091742261824690   0.000499597783755
   0.943333333333333   0.009606172398726   0.092035491560779   0.000501589288432
   0.940000000000000   0.010075833834217   0.093048414799449   0.000507096820995
   0.936666666666667   0.010433159404497   0.093271594000732   0.000513865113973
   0.933333333333333   0.010483439235529   0.095759144176131   0.000515296212128
   0.930000000000000   0.010558113699836   0.096514820437775   0.000540047642277
   0.926666666666667   0.010601803408928   0.099148254282086   0.000546113848842
   0.923333333333333   0.011034694793676   0.099262004935158   0.000546336579005
   0.920000000000000   0.011082120239575   0.102622119837836   0.000550831698080
   0.916666666666667   0.011200478202487   0.103286342599949   0.000551000178011
   0.913333333333333   0.011259595856358   0.104465648217097   0.000551891810164
   0.910000000000000   0.011489613212943   0.104927591039111   0.000553244620439
   0.906666666666667   0.011803243656465   0.106647790881419   0.000554123636914
   0.903333333333333   0.012092442977608   0.106796852847732   0.000554312892846
   0.900000000000000   0.012192803644865   0.109354662603259   0.000556029370131
   0.896666666666667   0.012431725843108   0.109389977121727   0.000557759993297
   0.893333333333333   0.012754998569263   0.109870799590915   0.000557911510449
   0.890000000000000   0.013229369687574   0.112367765023149   0.000559828763792
   0.886666666666667   0.013590845918400   0.113536193931407   0.000565713222735
   0.883333333333333   0.013640986182429   0.116124687642670   0.000570707618781
   0.880000000000000   0.013723351485364   0.118597166806124   0.000572411529519
   0.876666666666667   0.013774817680968   0.120854703422762   0.000575633031964
   0.873333333333333   0.013975339995476   0.120910780268491   0.000575832155504
   0.870000000000000   0.014529943700822   0.123115635477649   0.000576836754467
   0.866666666666667   0.015173978519692   0.125929771583567   0.000584248076461
   0.863333333333333   0.015534776241295   0.130055861004648   0.000597189930321
   0.860000000000000   0.015807241286222   0.131884967214475   0.000598475765438
   0.856666666666667   0.016099772707775   0.132911709565976   0.000598516044212
   0.853333333333333   0.016935875355945   0.132953999266724   0.000605295576340
   0.850000000000000   0.017096396522913   0.134210256567793   0.000607016839798
   0.846666666666667   0.017149320603192   0.134386825799630   0.000611639597750
   0.843333333333333   0.017180661617895   0.140169699796459   0.000612552575996
   0.840000000000000   0.017467894518507   0.141288624027554   0.000621959770479
   0.836666666666667   0.017529254085995   0.142129741429437   0.000625234903791
   0.833333333333333   0.017533424693933   0.145953615617420   0.000625339303384
   0.830000000000000   0.017644490759578   0.146925193379780   0.000635296705051
   0.826666666666667   0.017708608951950   0.151893672095905   0.000636539968306
   0.823333333333333   0.018354842032796   0.152725878195074   0.000636903734294
   0.820000000000000   0.018492010819736   0.153029380723842   0.000640108993162
   0.816666666666667   0.018818907340057   0.154406520100723   0.000641492213283
   0.813333333333333   0.018867145436222   0.154452196004529   0.000644392977714
   0.810000000000000   0.018955898699387   0.155850325197630   0.000651460387157
   0.806666666666667   0.019512787181420   0.157216869074886   0.000659408973862
   0.803333333333333   0.019699435771309   0.159251620061886   0.000662154434656
   0.800000000000000   0.019805971591937   0.161702705035172   0.000663815103681
   0.796666666666667   0.020725874157424   0.161731606865403   0.000663984681677
   0.793333333333333   0.020801262498004   0.162226415833163   0.000667574566278
   0.790000000000000   0.021448952368537   0.164197857229023   0.000668249606170
   0.786666666666667   0.022310850943958   0.165666371851057   0.000671479547158
   0.783333333333333   0.022756774113266   0.166682138049656   0.000672603631985
   0.780000000000000   0.022892189757683   0.167245120080409   0.000672969132845
   0.776666666666667   0.022924775404069   0.168222443021408   0.000676244425726
   0.773333333333333   0.023392584461256   0.168394214701472   0.000678678715882
   0.770000000000000   0.023720602468850   0.169357971464216   0.000688405365070
   0.766666666666667   0.023833552200662   0.170037191913296   0.000690450725012
   0.763333333333333   0.024113135408112   0.170520962365976   0.000694206801316
   0.760000000000000   0.024371893172790   0.172806494620981   0.000705590799789
   0.756666666666667   0.024667099497752   0.175808908999517   0.000707008589328
   0.753333333333333   0.024703810915659   0.178686881645138   0.000708531419734
   0.750000000000000   0.024875742481498   0.180594694440113   0.000713058813856
   0.746666666666667   0.025346886488251   0.183112799105514   0.000713567205398
   0.743333333333333   0.025416179320815   0.183672294081050   0.000721766849314
   0.740000000000000   0.025452585324925   0.184185416589953   0.000732033919320
   0.736666666666667   0.025484071106723   0.188221717827068   0.000739983172625
   0.733333333333333   0.025529129010061   0.188697524016790   0.000740335177007
   0.730000000000000   0.025851724598391   0.189040610036967   0.000740952199195
   0.726666666666667   0.025905858469650   0.191189003727564   0.000742112401272
   0.723333333333333   0.026301645416109   0.191320254268714   0.000747371324307
   0.720000000000000   0.026795700432236   0.192734295410806   0.000750980762881
   0.716666666666667   0.026809455630768   0.192784671370860   0.000751966309680
   0.713333333333333   0.027064257650263   0.193478437746405   0.000756087397968
   0.710000000000000   0.027815253797232   0.193703294986533   0.000756983536230
   0.706666666666667   0.028000701046296   0.196418057052216   0.000756989785615
   0.703333333333333   0.028108185701233   0.196945539922629   0.000763343326686
   0.700000000000000   0.028192037683410   0.197294172239001   0.000766656455168
   0.696666666666667   0.028351601520256   0.198792420861109   0.000768676162146
   0.693333333333333   0.028534586174067   0.202022222255702   0.000772771018961
   0.690000000000000   0.028956271199207   0.204327986726494   0.000773770917821
   0.686666666666667   0.029384539561313   0.205688311652737   0.000775573802356
   0.683333333333333   0.029610375756342   0.207645329569051   0.000778126632288
   0.680000000000000   0.029753862765746   0.207979514836457   0.000782714585538
   0.676666666666667   0.030046500875389   0.207997016290381   0.000792313089121
   0.673333333333333   0.030178632114991   0.208106250774455   0.000792485181461
   0.670000000000000   0.031028792031927   0.209178041919387   0.000794648517934
   0.666666666666667   0.031032907031764   0.209898842616171   0.000794712518703
   0.663333333333333   0.031080167811019   0.212865067906032   0.000796623355968
   0.660000000000000   0.031116533797696   0.213333898924313   0.000798419923208
   0.656666666666667   0.031819425532518   0.214133401939507   0.000801029157061
   0.653333333333333   0.032005781595972   0.214305560101952   0.000802894330297
   0.650000000000000   0.032232849351185   0.220260343147850   0.000805807616774
   0.646666666666667   0.032474183068259   0.222379949272127   0.000808094919550
   0.643333333333333   0.032482280535074   0.224572544065713   0.000812740499190
   0.640000000000000   0.032498572840001   0.225101042382157   0.000840892539496
   0.636666666666667   0.032768981508999   0.231106790623337   0.000843535416483
   0.633333333333333   0.033005249770256   0.231865377771781   0.000853376710416
   0.630000000000000   0.033157788418699   0.236406440369639   0.000853406531272
   0.626666666666667   0.033304045910390   0.238673406146111   0.000854664743823
   0.623333333333333   0.033407946285496   0.240296018940533   0.000857265727792
   0.620000000000000   0.033636240691790   0.241508471927606   0.000858934641138
   0.616666666666667   0.033765577501003   0.243004194322535   0.000859384137803
   0.613333333333333   0.033971883811795   0.247257607587326   0.000859837436456
   0.610000000000000   0.033974363960757   0.247485103083928   0.000860227020854
   0.606666666666667   0.034489927834038   0.251397563003974   0.000860668491061
   0.603333333333333   0.034926198821607   0.255545550556314   0.000860989229540
   0.600000000000000   0.034952069635920   0.257928983730392   0.000861741491109
   0.596666666666667   0.035197492422029   0.258846816054187   0.000862756784948
   0.593333333333333   0.035215965622140   0.260647384110532   0.000867948428863
   0.590000000000000   0.035801162118504   0.263149478569532   0.000879078935010
   0.586666666666667   0.036095887666116   0.265534222385020   0.000883008887713
   0.583333333333333   0.036170040651216   0.266891282607552   0.000884304626840
   0.580000000000000   0.036449293059285   0.268829078739549   0.000887313199634
   0.576666666666667   0.036517555921577   0.270255465450299   0.000890230538281
   0.573333333333333   0.036820155210657   0.270991320713764   0.000890528643983
   0.570000000000000   0.037932757234231   0.273562010183740   0.000892545669118
   0.566666666666667   0.037984198150079   0.275937381875462   0.000897335211179
   0.563333333333333   0.038159203099384   0.277364530885985   0.000905493541100
   0.560000000000000   0.038228796203568   0.278923864278562   0.000920470684128
   0.556666666666667   0.038253035483635   0.280450728876463   0.000925064818324
   0.553333333333333   0.038774635018847   0.280861618770933   0.000929212103103
   0.550000000000000   0.038775161959314   0.281635013186259   0.000934582740982
   0.546666666666667   0.038858943806776   0.284519151156871   0.000944352762334
   0.543333333333333   0.039298265007272   0.287520688973535   0.000954398480672
   0.540000000000000   0.039442919369891   0.287580097450834   0.000955451198442
   0.536666666666667   0.039811616262885   0.291394656912019   0.000955563079715
   0.533333333333333   0.040019020442245   0.294181571930157   0.000958526388716
   0.530000000000000   0.040483030424386   0.294926638248751   0.000959454002616
   0.526666666666667   0.040523985869649   0.295131254715694   0.000961156815061
   0.523333333333333   0.041040894752551   0.295907274632968   0.000975002594379
   0.520000000000000   0.041086951015824   0.296843315056591   0.000978692372735
   0.516666666666667   0.041127893232213   0.297504143973340   0.000980259070175
   0.513333333333333   0.041323187421922   0.298299634710132   0.000981281419230
   0.510000000000000   0.041580668548589   0.301872464441939   0.000982414797490
   0.506666666666667   0.041599719340596   0.302871756093490   0.000994797559790
   0.503333333333333   0.041985946240616   0.305725931651310   0.001001888676665
   0.500000000000000   0.042350284178347   0.310008959144837   0.001004743060113
   0.496666666666667   0.042373671395460   0.311665979924631   0.001012514364571
   0.493333333333333   0.042622187090226   0.312488755092449   0.001015102812422
   0.490000000000000   0.042738662456031   0.314237918042755   0.001021327088007
   0.486666666666667   0.043346110113655   0.316240018384715   0.001026952184791
   0.483333333333333   0.043564369628003   0.318196922579431   0.001029506569567
   0.480000000000000   0.043646198426762   0.320610405993428   0.001040501988217
   0.476666666666667   0.044655048350189   0.321563159078502   0.001044352885508
   0.473333333333333   0.044797789937946   0.325060564302413   0.001047291454810
   0.470000000000000   0.045734435571500   0.325593783511751   0.001052874857538
   0.466666666666667   0.046299043614347   0.325761719707288   0.001060145845169
   0.463333333333333   0.046384441521486   0.336550856373878   0.001062147587780
   0.460000000000000   0.047441716331844   0.338302341789787   0.001063601439352
   0.456666666666667   0.048078334327759   0.338541235055373   0.001071895999018
   0.453333333333333   0.048637764579463   0.338613493708400   0.001071999655542
   0.450000000000000   0.048884607224312   0.339990289950503   0.001075862070270
   0.446666666666667   0.049025504168172   0.340199809655142   0.001076661572669
   0.443333333333333   0.049319447836222   0.344552730385848   0.001079481976517
   0.440000000000000   0.050035696510949   0.344958907986771   0.001089552886059
   0.436666666666667   0.050096757870763   0.345149739599010   0.001090804998107
   0.433333333333333   0.050369986607650   0.345412629703005   0.001091260572881
   0.430000000000000   0.050587344919413   0.347470138008953   0.001092326913897
   0.426666666666667   0.050646490194472   0.347768441624321   0.001098112839737
   0.423333333333333   0.051402707503889   0.348801798745116   0.001098323291043
   0.420000000000000   0.051608780871410   0.350113732116294   0.001098401075003
   0.416666666666667   0.052736838303478   0.350275352549119   0.001099451361065
   0.413333333333333   0.053032975520640   0.350708166529674   0.001100673042455
   0.410000000000000   0.053598607159542   0.357514462907297   0.001118417655137
   0.406666666666667   0.053805382247137   0.359097704213124   0.001121670094422
   0.403333333333333   0.054045255380522   0.359313060950980   0.001121986358415
   0.400000000000000   0.054394248253792   0.361025778066862   0.001122815418277
   0.396666666666667   0.054736652860368   0.362283014438638   0.001126511648586
   0.393333333333333   0.056487481628685   0.363079573532518   0.001131283611554
   0.390000000000000   0.056668681971796   0.365826944557233   0.001136771449584
   0.386666666666667   0.057013111229399   0.366227160465233   0.001139900796755
   0.383333333333333   0.057430154113355   0.367020665546286   0.001140064594928
   0.380000000000000   0.057445248885864   0.367974670249798   0.001159703678782
   0.376666666666667   0.057907795125080   0.368171425350594   0.001162593454994
   0.373333333333333   0.058362887398404   0.368430075573459   0.001175245386364
   0.370000000000000   0.060097711201188   0.369293357234610   0.001179823730502
   0.366666666666667   0.060209979084877   0.369479270734556   0.001180692501237
   0.363333333333333   0.060455075551097   0.371331117369863   0.001207184946815
   0.360000000000000   0.060506719478617   0.371822411966742   0.001211120841591
   0.356666666666667   0.060536940991779   0.372566992628491   0.001216449159783
   0.353333333333333   0.060588706903810   0.374299108615719   0.001218244869871
   0.350000000000000   0.060601280758700   0.377256928654772   0.001220894317985
   0.346666666666667   0.061758861923378   0.379915669437534   0.001223445901551
   0.343333333333333   0.062212860091871   0.382849612013460   0.001230224682603
   0.340000000000000   0.062828170558881   0.387249765403957   0.001240972590614
   0.336666666666667   0.063557165823605   0.389442484370361   0.001244885618633
   0.333333333333333   0.063707734481801   0.398139328697137   0.001271479314357
   0.330000000000000   0.063749619432834   0.398981395924784   0.001287067954305
   0.326666666666667   0.064612437631326   0.403446831175504   0.001301966172194
   0.323333333333333   0.065418148254613   0.403792838014561   0.001309700082362
   0.320000000000000   0.065509557942167   0.405056597656434   0.001311367429931
   0.316666666666667   0.065533769304787   0.407243524180276   0.001316177400528
   0.313333333333333   0.066042527059162   0.407430496416166   0.001317074621725
   0.310000000000000   0.066532888875792   0.411429469142085   0.001318700737107
   0.306666666666667   0.068072329385886   0.416203417771101   0.001334132696143
   0.303333333333333   0.069100250145394   0.418834504956979   0.001348918758689
   0.300000000000000   0.069245995779744   0.419201270959791   0.001360972909481
   0.296666666666667   0.069304649053878   0.419971385744005   0.001375411882238
   0.293333333333333   0.069966838606731   0.420396168893113   0.001377287726473
   0.290000000000000   0.070500623766143   0.422531474663772   0.001377367368522
   0.286666666666667   0.070555908948085   0.427132403264225   0.001381220458887
   0.283333333333333   0.070656713525821   0.431205039720848   0.001391045062013
   0.280000000000000   0.070783813100475   0.436696649065711   0.001399755150061
   0.276666666666667   0.070852340496449   0.437001074594033   0.001403688084591
   0.273333333333333   0.070917966625567   0.438203552396334   0.001413315401834
   0.270000000000000   0.072570709763801   0.443666347981666   0.001421791437498
   0.266666666666667   0.073401139818113   0.444915101936587   0.001422007889560
   0.263333333333333   0.074229747456772   0.445723913642419   0.001424531457472
   0.260000000000000   0.074669672736783   0.453774812945549   0.001425146615878
   0.256666666666667   0.074789998906345   0.454331537763502   0.001425903214104
   0.253333333333333   0.075014783435085   0.470747231503485   0.001433521036962
   0.250000000000000   0.075026889659745   0.474067434593835   0.001437581888437
   0.246666666666667   0.075315380989032   0.474234078159352   0.001457106275687
   0.243333333333333   0.075391249592604   0.483354624502767   0.001470675047662
   0.240000000000000   0.076384576156741   0.483627046415904   0.001474265022027
   0.236666666666667   0.076418023626921   0.490935905218911   0.001475121106814
   0.233333333333333   0.076771458721029   0.491071368595104   0.001476901245656
   0.230000000000000   0.077327073767876   0.492754654863520   0.001484021571022
   0.226666666666667   0.077957444591061   0.494135380899217   0.001486839550566
   0.223333333333333   0.079596145731391   0.494708353998059   0.001491501670764
   0.220000000000000   0.080075983455534   0.499817011742172   0.001495509819766
   0.216666666666667   0.080211959423536   0.500499839262315   0.001499643628490
   0.213333333333333   0.081209024404973   0.501515604528896   0.001507601835808
   0.210000000000000   0.081594365759485   0.506529239393893   0.001509335929143
   0.206666666666667   0.084304552027122   0.511962238422532   0.001515842781076
   0.203333333333333   0.084766772380210   0.512987978025886   0.001525022345014
   0.200000000000000   0.085172164073808   0.515970542636864   0.001531974050612
   0.196666666666667   0.086189125579650   0.516890510573444   0.001558806652421
   0.193333333333333   0.086219827794915   0.521198302220772   0.001568305982534
   0.190000000000000   0.090145855047433   0.526593635909038   0.001570221345723
   0.186666666666667   0.093531687669913   0.531231994644080   0.001584480093346
   0.183333333333333   0.093865074924234   0.545679508574585   0.001593485230417
   0.180000000000000   0.094016255743185   0.550626478251359   0.001594048895453
   0.176666666666667   0.095858650389440   0.557773013476214   0.001606668315193
   0.173333333333333   0.096619795054381   0.562280622960593   0.001617176684276
   0.170000000000000   0.097023465850348   0.565023530810479   0.001625710466879
   0.166666666666667   0.098458724489638   0.580411970073747   0.001631004433348
   0.163333333333333   0.099793229608272   0.584577627817632   0.001657124237003
   0.160000000000000   0.101370878560208   0.589074601909611   0.001665520452011
   0.156666666666667   0.104117624890655   0.589325436850951   0.001691119329178
   0.153333333333333   0.104472703926304   0.589497834960446   0.001695831019169
   0.150000000000000   0.104823150627545   0.592890131237475   0.001698428119716
   0.146666666666667   0.105397523681745   0.602904460239302   0.001742690722026
   0.143333333333333   0.113556233548544   0.603497793790109   0.001747533974281
   0.140000000000000   0.115961941990942   0.623454553570739   0.001756964367519
   0.136666666666667   0.118687707307683   0.627908775518047   0.001764918042699
   0.133333333333333   0.119985471446931   0.632728335596696   0.001794397007232
   0.130000000000000   0.120210329239479   0.638571271060113   0.001798159408214
   0.126666666666667   0.125176201908978   0.652266676908396   0.001805571576795
   0.123333333333333   0.126006602050093   0.671048445465004   0.001830929447777
   0.120000000000000   0.128639584129795   0.676368264709170   0.001894540749704
   0.116666666666667   0.135112278835203   0.696208206286812   0.001902212574882
   0.113333333333333   0.136520382543749   0.699921747401729   0.001947592514068
   0.110000000000000   0.137780744987818   0.721629042327813   0.001963978363680
   0.106666666666667   0.142192399827194   0.722655753580426   0.001969631802138
   0.103333333333333   0.143351731536996   0.727663870209302   0.002004528083450
   0.100000000000000   0.143965910857451   0.728971908601893   0.002026504593293
   0.096666666666667   0.150369040113807   0.743590058812861   0.002032731936058
   0.093333333333333   0.154750271752030   0.750683379677177   0.002042736412087
   0.090000000000000   0.156825196738442   0.753804120543412   0.002044550165733
   0.086666666666667   0.157127800571566   0.771806865522666   0.002058903728966
   0.083333333333333   0.163797798985181   0.781682509201350   0.002059694195058
   0.080000000000000   0.164803568950404   0.781969664050986   0.002063737718395
   0.076666666666667   0.167485949289121   0.786354697487235   0.002074821589573
   0.073333333333333   0.173898962036171   0.802387884751175   0.002187424597618
   0.070000000000000   0.175305217637141   0.808508275022478   0.002192944775021
   0.066666666666667   0.184826145604056   0.815270488171961   0.002211232646584
   0.063333333333333   0.184956103288835   0.821244107435501   0.002233402750452
   0.060000000000000   0.187743079302880   0.824405808707609   0.002240836041830
   0.056666666666667   0.188285087339600   0.824767886124501   0.002273288110885
   0.053333333333333   0.188732578114118   0.832079867251488   0.002370325223893
   0.050000000000000   0.188847116504263   0.849079338620862   0.002482247620092
   0.046666666666667   0.189935061515296   0.852584450698506   0.002565244085695
   0.043333333333333   0.192510495130446   0.857424353723071   0.002740068947725
   0.040000000000000   0.202058612082967   0.871932650297356   0.002829007680115
   0.036666666666667   0.208874239603199   0.908186361490187   0.002938560586841
   0.033333333333333   0.209521000603239   0.971281796487984   0.002955435972470
   0.030000000000000   0.210080824046343   1.004299819132144   0.002960486377045
   0.026666666666667   0.214868039586476   1.006449654015768   0.003198345043292
   0.023333333333333   0.214976618789616   1.021616136573170   0.003282214986556
   0.020000000000000   0.243353914408700   1.047222927319919   0.003298907669163
   0.016666666666667   0.295441711861747   1.157332529652620   0.003361061455190
   0.013333333333333   0.301969509914644   1.363411576605240   0.003514092380200
   0.010000000000000   0.364785989593080   1.455288447744331   0.003678791213205
   0.006666666666667   0.403182115121889   1.911750449399772   0.004565136664160

==> nu50_snr10_tau_settle10_M64_m16_ver2.txt <==
prob    mmv_loss    single_shot_loss  rejected_ratio  
1.000000000000000   0.004057263236607   0.027676578747100                   0
   0.996666666666667   0.004239129308623   0.035062880329831   0.000369327376764
   0.993333333333333   0.005251463032290   0.035102538843936   0.000378866529361
   0.990000000000000   0.005320649036662   0.035507357942947   0.000387907929517
   0.986666666666667   0.005650127359824   0.046611062357368   0.000401144671995
   0.983333333333333   0.006553581825031   0.049068282415142   0.000407948174662
   0.980000000000000   0.006867424494146   0.054626576856449   0.000428023480049
   0.976666666666667   0.006904413176477   0.067996635571994   0.000438182559025
   0.973333333333333   0.007626208088723   0.070653233611614   0.000460328217442
   0.970000000000000   0.008210872034757   0.073058684535864   0.000461965932711
   0.966666666666667   0.008405772466161   0.074433125310932   0.000465076853148
   0.963333333333333   0.008489799621038   0.082433513437321   0.000465246339293
   0.960000000000000   0.008688599893684   0.086162361103123   0.000477034695836
   0.956666666666667   0.009068969429654   0.086958325961794   0.000477535849691
   0.953333333333333   0.009145308376298   0.088246644529761   0.000487288433577
   0.950000000000000   0.009191110318848   0.090275432558936   0.000491057209977
   0.946666666666667   0.009448922119026   0.091742261824690   0.000499597783755
   0.943333333333333   0.009606172398726   0.092035491560779   0.000501589288432
   0.940000000000000   0.010075833834217   0.093048414799449   0.000507096820995
   0.936666666666667   0.010433159404497   0.093271594000732   0.000513865113973
   0.933333333333333   0.010483439235529   0.095759144176131   0.000515296212128
   0.930000000000000   0.010558113699836   0.096514820437775   0.000540047642277
   0.926666666666667   0.010601803408928   0.099148254282086   0.000546113848842
   0.923333333333333   0.011034694793676   0.099262004935158   0.000546336579005
   0.920000000000000   0.011082120239575   0.102622119837836   0.000550831698080
   0.916666666666667   0.011200478202487   0.103286342599949   0.000551000178011
   0.913333333333333   0.011259595856358   0.104465648217097   0.000551891810164
   0.910000000000000   0.011489613212943   0.104927591039111   0.000553244620439
   0.906666666666667   0.011803243656465   0.106647790881419   0.000554123636914
   0.903333333333333   0.012092442977608   0.106796852847732   0.000554312892846
   0.900000000000000   0.012192803644865   0.109354662603259   0.000556029370131
   0.896666666666667   0.012431725843108   0.109389977121727   0.000557759993297
   0.893333333333333   0.012754998569263   0.109870799590915   0.000557911510449
   0.890000000000000   0.013229369687574   0.112367765023149   0.000559828763792
   0.886666666666667   0.013590845918400   0.113536193931407   0.000565713222735
   0.883333333333333   0.013640986182429   0.116124687642670   0.000570707618781
   0.880000000000000   0.013723351485364   0.118597166806124   0.000572411529519
   0.876666666666667   0.013774817680968   0.120854703422762   0.000575633031964
   0.873333333333333   0.013975339995476   0.120910780268491   0.000575832155504
   0.870000000000000   0.014529943700822   0.123115635477649   0.000576836754467
   0.866666666666667   0.015173978519692   0.125929771583567   0.000584248076461
   0.863333333333333   0.015534776241295   0.130055861004648   0.000597189930321
   0.860000000000000   0.015807241286222   0.131884967214475   0.000598475765438
   0.856666666666667   0.016099772707775   0.132911709565976   0.000598516044212
   0.853333333333333   0.016935875355945   0.132953999266724   0.000605295576340
   0.850000000000000   0.017096396522913   0.134210256567793   0.000607016839798
   0.846666666666667   0.017149320603192   0.134386825799630   0.000611639597750
   0.843333333333333   0.017180661617895   0.140169699796459   0.000612552575996
   0.840000000000000   0.017467894518507   0.141288624027554   0.000621959770479
   0.836666666666667   0.017529254085995   0.142129741429437   0.000625234903791
   0.833333333333333   0.017533424693933   0.145953615617420   0.000625339303384
   0.830000000000000   0.017644490759578   0.146925193379780   0.000635296705051
   0.826666666666667   0.017708608951950   0.151893672095905   0.000636539968306
   0.823333333333333   0.018354842032796   0.152725878195074   0.000636903734294
   0.820000000000000   0.018492010819736   0.153029380723842   0.000640108993162
   0.816666666666667   0.018818907340057   0.154406520100723   0.000641492213283
   0.813333333333333   0.018867145436222   0.154452196004529   0.000644392977714
   0.810000000000000   0.018955898699387   0.155850325197630   0.000651460387157
   0.806666666666667   0.019512787181420   0.157216869074886   0.000659408973862
   0.803333333333333   0.019699435771309   0.159251620061886   0.000662154434656
   0.800000000000000   0.019805971591937   0.161702705035172   0.000663815103681
   0.796666666666667   0.020725874157424   0.161731606865403   0.000663984681677
   0.793333333333333   0.020801262498004   0.162226415833163   0.000667574566278
   0.790000000000000   0.021448952368537   0.164197857229023   0.000668249606170
   0.786666666666667   0.022310850943958   0.165666371851057   0.000671479547158
   0.783333333333333   0.022756774113266   0.166682138049656   0.000672603631985
   0.780000000000000   0.022892189757683   0.167245120080409   0.000672969132845
   0.776666666666667   0.022924775404069   0.168222443021408   0.000676244425726
   0.773333333333333   0.023392584461256   0.168394214701472   0.000678678715882
   0.770000000000000   0.023720602468850   0.169357971464216   0.000688405365070
   0.766666666666667   0.023833552200662   0.170037191913296   0.000690450725012
   0.763333333333333   0.024113135408112   0.170520962365976   0.000694206801316
   0.760000000000000   0.024371893172790   0.172806494620981   0.000705590799789
   0.756666666666667   0.024667099497752   0.175808908999517   0.000707008589328
   0.753333333333333   0.024703810915659   0.178686881645138   0.000708531419734
   0.750000000000000   0.024875742481498   0.180594694440113   0.000713058813856
   0.746666666666667   0.025346886488251   0.183112799105514   0.000713567205398
   0.743333333333333   0.025416179320815   0.183672294081050   0.000721766849314
   0.740000000000000   0.025452585324925   0.184185416589953   0.000732033919320
   0.736666666666667   0.025484071106723   0.188221717827068   0.000739983172625
   0.733333333333333   0.025529129010061   0.188697524016790   0.000740335177007
   0.730000000000000   0.025851724598391   0.189040610036967   0.000740952199195
   0.726666666666667   0.025905858469650   0.191189003727564   0.000742112401272
   0.723333333333333   0.026301645416109   0.191320254268714   0.000747371324307
   0.720000000000000   0.026795700432236   0.192734295410806   0.000750980762881
   0.716666666666667   0.026809455630768   0.192784671370860   0.000751966309680
   0.713333333333333   0.027064257650263   0.193478437746405   0.000756087397968
   0.710000000000000   0.027815253797232   0.193703294986533   0.000756983536230
   0.706666666666667   0.028000701046296   0.196418057052216   0.000756989785615
   0.703333333333333   0.028108185701233   0.196945539922629   0.000763343326686
   0.700000000000000   0.028192037683410   0.197294172239001   0.000766656455168
   0.696666666666667   0.028351601520256   0.198792420861109   0.000768676162146
   0.693333333333333   0.028534586174067   0.202022222255702   0.000772771018961
   0.690000000000000   0.028956271199207   0.204327986726494   0.000773770917821
   0.686666666666667   0.029384539561313   0.205688311652737   0.000775573802356
   0.683333333333333   0.029610375756342   0.207645329569051   0.000778126632288
   0.680000000000000   0.029753862765746   0.207979514836457   0.000782714585538
   0.676666666666667   0.030046500875389   0.207997016290381   0.000792313089121
   0.673333333333333   0.030178632114991   0.208106250774455   0.000792485181461
   0.670000000000000   0.031028792031927   0.209178041919387   0.000794648517934
   0.666666666666667   0.031032907031764   0.209898842616171   0.000794712518703
   0.663333333333333   0.031080167811019   0.212865067906032   0.000796623355968
   0.660000000000000   0.031116533797696   0.213333898924313   0.000798419923208
   0.656666666666667   0.031819425532518   0.214133401939507   0.000801029157061
   0.653333333333333   0.032005781595972   0.214305560101952   0.000802894330297
   0.650000000000000   0.032232849351185   0.220260343147850   0.000805807616774
   0.646666666666667   0.032474183068259   0.222379949272127   0.000808094919550
   0.643333333333333   0.032482280535074   0.224572544065713   0.000812740499190
   0.640000000000000   0.032498572840001   0.225101042382157   0.000840892539496
   0.636666666666667   0.032768981508999   0.231106790623337   0.000843535416483
   0.633333333333333   0.033005249770256   0.231865377771781   0.000853376710416
   0.630000000000000   0.033157788418699   0.236406440369639   0.000853406531272
   0.626666666666667   0.033304045910390   0.238673406146111   0.000854664743823
   0.623333333333333   0.033407946285496   0.240296018940533   0.000857265727792
   0.620000000000000   0.033636240691790   0.241508471927606   0.000858934641138
   0.616666666666667   0.033765577501003   0.243004194322535   0.000859384137803
   0.613333333333333   0.033971883811795   0.247257607587326   0.000859837436456
   0.610000000000000   0.033974363960757   0.247485103083928   0.000860227020854
   0.606666666666667   0.034489927834038   0.251397563003974   0.000860668491061
   0.603333333333333   0.034926198821607   0.255545550556314   0.000860989229540
   0.600000000000000   0.034952069635920   0.257928983730392   0.000861741491109
   0.596666666666667   0.035197492422029   0.258846816054187   0.000862756784948
   0.593333333333333   0.035215965622140   0.260647384110532   0.000867948428863
   0.590000000000000   0.035801162118504   0.263149478569532   0.000879078935010
   0.586666666666667   0.036095887666116   0.265534222385020   0.000883008887713
   0.583333333333333   0.036170040651216   0.266891282607552   0.000884304626840
   0.580000000000000   0.036449293059285   0.268829078739549   0.000887313199634
   0.576666666666667   0.036517555921577   0.270255465450299   0.000890230538281
   0.573333333333333   0.036820155210657   0.270991320713764   0.000890528643983
   0.570000000000000   0.037932757234231   0.273562010183740   0.000892545669118
   0.566666666666667   0.037984198150079   0.275937381875462   0.000897335211179
   0.563333333333333   0.038159203099384   0.277364530885985   0.000905493541100
   0.560000000000000   0.038228796203568   0.278923864278562   0.000920470684128
   0.556666666666667   0.038253035483635   0.280450728876463   0.000925064818324
   0.553333333333333   0.038774635018847   0.280861618770933   0.000929212103103
   0.550000000000000   0.038775161959314   0.281635013186259   0.000934582740982
   0.546666666666667   0.038858943806776   0.284519151156871   0.000944352762334
   0.543333333333333   0.039298265007272   0.287520688973535   0.000954398480672
   0.540000000000000   0.039442919369891   0.287580097450834   0.000955451198442
   0.536666666666667   0.039811616262885   0.291394656912019   0.000955563079715
   0.533333333333333   0.040019020442245   0.294181571930157   0.000958526388716
   0.530000000000000   0.040483030424386   0.294926638248751   0.000959454002616
   0.526666666666667   0.040523985869649   0.295131254715694   0.000961156815061
   0.523333333333333   0.041040894752551   0.295907274632968   0.000975002594379
   0.520000000000000   0.041086951015824   0.296843315056591   0.000978692372735
   0.516666666666667   0.041127893232213   0.297504143973340   0.000980259070175
   0.513333333333333   0.041323187421922   0.298299634710132   0.000981281419230
   0.510000000000000   0.041580668548589   0.301872464441939   0.000982414797490
   0.506666666666667   0.041599719340596   0.302871756093490   0.000994797559790
   0.503333333333333   0.041985946240616   0.305725931651310   0.001001888676665
   0.500000000000000   0.042350284178347   0.310008959144837   0.001004743060113
   0.496666666666667   0.042373671395460   0.311665979924631   0.001012514364571
   0.493333333333333   0.042622187090226   0.312488755092449   0.001015102812422
   0.490000000000000   0.042738662456031   0.314237918042755   0.001021327088007
   0.486666666666667   0.043346110113655   0.316240018384715   0.001026952184791
   0.483333333333333   0.043564369628003   0.318196922579431   0.001029506569567
   0.480000000000000   0.043646198426762   0.320610405993428   0.001040501988217
   0.476666666666667   0.044655048350189   0.321563159078502   0.001044352885508
   0.473333333333333   0.044797789937946   0.325060564302413   0.001047291454810
   0.470000000000000   0.045734435571500   0.325593783511751   0.001052874857538
   0.466666666666667   0.046299043614347   0.325761719707288   0.001060145845169
   0.463333333333333   0.046384441521486   0.336550856373878   0.001062147587780
   0.460000000000000   0.047441716331844   0.338302341789787   0.001063601439352
   0.456666666666667   0.048078334327759   0.338541235055373   0.001071895999018
   0.453333333333333   0.048637764579463   0.338613493708400   0.001071999655542
   0.450000000000000   0.048884607224312   0.339990289950503   0.001075862070270
   0.446666666666667   0.049025504168172   0.340199809655142   0.001076661572669
   0.443333333333333   0.049319447836222   0.344552730385848   0.001079481976517
   0.440000000000000   0.050035696510949   0.344958907986771   0.001089552886059
   0.436666666666667   0.050096757870763   0.345149739599010   0.001090804998107
   0.433333333333333   0.050369986607650   0.345412629703005   0.001091260572881
   0.430000000000000   0.050587344919413   0.347470138008953   0.001092326913897
   0.426666666666667   0.050646490194472   0.347768441624321   0.001098112839737
   0.423333333333333   0.051402707503889   0.348801798745116   0.001098323291043
   0.420000000000000   0.051608780871410   0.350113732116294   0.001098401075003
   0.416666666666667   0.052736838303478   0.350275352549119   0.001099451361065
   0.413333333333333   0.053032975520640   0.350708166529674   0.001100673042455
   0.410000000000000   0.053598607159542   0.357514462907297   0.001118417655137
   0.406666666666667   0.053805382247137   0.359097704213124   0.001121670094422
   0.403333333333333   0.054045255380522   0.359313060950980   0.001121986358415
   0.400000000000000   0.054394248253792   0.361025778066862   0.001122815418277
   0.396666666666667   0.054736652860368   0.362283014438638   0.001126511648586
   0.393333333333333   0.056487481628685   0.363079573532518   0.001131283611554
   0.390000000000000   0.056668681971796   0.365826944557233   0.001136771449584
   0.386666666666667   0.057013111229399   0.366227160465233   0.001139900796755
   0.383333333333333   0.057430154113355   0.367020665546286   0.001140064594928
   0.380000000000000   0.057445248885864   0.367974670249798   0.001159703678782
   0.376666666666667   0.057907795125080   0.368171425350594   0.001162593454994
   0.373333333333333   0.058362887398404   0.368430075573459   0.001175245386364
   0.370000000000000   0.060097711201188   0.369293357234610   0.001179823730502
   0.366666666666667   0.060209979084877   0.369479270734556   0.001180692501237
   0.363333333333333   0.060455075551097   0.371331117369863   0.001207184946815
   0.360000000000000   0.060506719478617   0.371822411966742   0.001211120841591
   0.356666666666667   0.060536940991779   0.372566992628491   0.001216449159783
   0.353333333333333   0.060588706903810   0.374299108615719   0.001218244869871
   0.350000000000000   0.060601280758700   0.377256928654772   0.001220894317985
   0.346666666666667   0.061758861923378   0.379915669437534   0.001223445901551
   0.343333333333333   0.062212860091871   0.382849612013460   0.001230224682603
   0.340000000000000   0.062828170558881   0.387249765403957   0.001240972590614
   0.336666666666667   0.063557165823605   0.389442484370361   0.001244885618633
   0.333333333333333   0.063707734481801   0.398139328697137   0.001271479314357
   0.330000000000000   0.063749619432834   0.398981395924784   0.001287067954305
   0.326666666666667   0.064612437631326   0.403446831175504   0.001301966172194
   0.323333333333333   0.065418148254613   0.403792838014561   0.001309700082362
   0.320000000000000   0.065509557942167   0.405056597656434   0.001311367429931
   0.316666666666667   0.065533769304787   0.407243524180276   0.001316177400528
   0.313333333333333   0.066042527059162   0.407430496416166   0.001317074621725
   0.310000000000000   0.066532888875792   0.411429469142085   0.001318700737107
   0.306666666666667   0.068072329385886   0.416203417771101   0.001334132696143
   0.303333333333333   0.069100250145394   0.418834504956979   0.001348918758689
   0.300000000000000   0.069245995779744   0.419201270959791   0.001360972909481
   0.296666666666667   0.069304649053878   0.419971385744005   0.001375411882238
   0.293333333333333   0.069966838606731   0.420396168893113   0.001377287726473
   0.290000000000000   0.070500623766143   0.422531474663772   0.001377367368522
   0.286666666666667   0.070555908948085   0.427132403264225   0.001381220458887
   0.283333333333333   0.070656713525821   0.431205039720848   0.001391045062013
   0.280000000000000   0.070783813100475   0.436696649065711   0.001399755150061
   0.276666666666667   0.070852340496449   0.437001074594033   0.001403688084591
   0.273333333333333   0.070917966625567   0.438203552396334   0.001413315401834
   0.270000000000000   0.072570709763801   0.443666347981666   0.001421791437498
   0.266666666666667   0.073401139818113   0.444915101936587   0.001422007889560
   0.263333333333333   0.074229747456772   0.445723913642419   0.001424531457472
   0.260000000000000   0.074669672736783   0.453774812945549   0.001425146615878
   0.256666666666667   0.074789998906345   0.454331537763502   0.001425903214104
   0.253333333333333   0.075014783435085   0.470747231503485   0.001433521036962
   0.250000000000000   0.075026889659745   0.474067434593835   0.001437581888437
   0.246666666666667   0.075315380989032   0.474234078159352   0.001457106275687
   0.243333333333333   0.075391249592604   0.483354624502767   0.001470675047662
   0.240000000000000   0.076384576156741   0.483627046415904   0.001474265022027
   0.236666666666667   0.076418023626921   0.490935905218911   0.001475121106814
   0.233333333333333   0.076771458721029   0.491071368595104   0.001476901245656
   0.230000000000000   0.077327073767876   0.492754654863520   0.001484021571022
   0.226666666666667   0.077957444591061   0.494135380899217   0.001486839550566
   0.223333333333333   0.079596145731391   0.494708353998059   0.001491501670764
   0.220000000000000   0.080075983455534   0.499817011742172   0.001495509819766
   0.216666666666667   0.080211959423536   0.500499839262315   0.001499643628490
   0.213333333333333   0.081209024404973   0.501515604528896   0.001507601835808
   0.210000000000000   0.081594365759485   0.506529239393893   0.001509335929143
   0.206666666666667   0.084304552027122   0.511962238422532   0.001515842781076
   0.203333333333333   0.084766772380210   0.512987978025886   0.001525022345014
   0.200000000000000   0.085172164073808   0.515970542636864   0.001531974050612
   0.196666666666667   0.086189125579650   0.516890510573444   0.001558806652421
   0.193333333333333   0.086219827794915   0.521198302220772   0.001568305982534
   0.190000000000000   0.090145855047433   0.526593635909038   0.001570221345723
   0.186666666666667   0.093531687669913   0.531231994644080   0.001584480093346
   0.183333333333333   0.093865074924234   0.545679508574585   0.001593485230417
   0.180000000000000   0.094016255743185   0.550626478251359   0.001594048895453
   0.176666666666667   0.095858650389440   0.557773013476214   0.001606668315193
   0.173333333333333   0.096619795054381   0.562280622960593   0.001617176684276
   0.170000000000000   0.097023465850348   0.565023530810479   0.001625710466879
   0.166666666666667   0.098458724489638   0.580411970073747   0.001631004433348
   0.163333333333333   0.099793229608272   0.584577627817632   0.001657124237003
   0.160000000000000   0.101370878560208   0.589074601909611   0.001665520452011
   0.156666666666667   0.104117624890655   0.589325436850951   0.001691119329178
   0.153333333333333   0.104472703926304   0.589497834960446   0.001695831019169
   0.150000000000000   0.104823150627545   0.592890131237475   0.001698428119716
   0.146666666666667   0.105397523681745   0.602904460239302   0.001742690722026
   0.143333333333333   0.113556233548544   0.603497793790109   0.001747533974281
   0.140000000000000   0.115961941990942   0.623454553570739   0.001756964367519
   0.136666666666667   0.118687707307683   0.627908775518047   0.001764918042699
   0.133333333333333   0.119985471446931   0.632728335596696   0.001794397007232
   0.130000000000000   0.120210329239479   0.638571271060113   0.001798159408214
   0.126666666666667   0.125176201908978   0.652266676908396   0.001805571576795
   0.123333333333333   0.126006602050093   0.671048445465004   0.001830929447777
   0.120000000000000   0.128639584129795   0.676368264709170   0.001894540749704
   0.116666666666667   0.135112278835203   0.696208206286812   0.001902212574882
   0.113333333333333   0.136520382543749   0.699921747401729   0.001947592514068
   0.110000000000000   0.137780744987818   0.721629042327813   0.001963978363680
   0.106666666666667   0.142192399827194   0.722655753580426   0.001969631802138
   0.103333333333333   0.143351731536996   0.727663870209302   0.002004528083450
   0.100000000000000   0.143965910857451   0.728971908601893   0.002026504593293
   0.096666666666667   0.150369040113807   0.743590058812861   0.002032731936058
   0.093333333333333   0.154750271752030   0.750683379677177   0.002042736412087
   0.090000000000000   0.156825196738442   0.753804120543412   0.002044550165733
   0.086666666666667   0.157127800571566   0.771806865522666   0.002058903728966
   0.083333333333333   0.163797798985181   0.781682509201350   0.002059694195058
   0.080000000000000   0.164803568950404   0.781969664050986   0.002063737718395
   0.076666666666667   0.167485949289121   0.786354697487235   0.002074821589573
   0.073333333333333   0.173898962036171   0.802387884751175   0.002187424597618
   0.070000000000000   0.175305217637141   0.808508275022478   0.002192944775021
   0.066666666666667   0.184826145604056   0.815270488171961   0.002211232646584
   0.063333333333333   0.184956103288835   0.821244107435501   0.002233402750452
   0.060000000000000   0.187743079302880   0.824405808707609   0.002240836041830
   0.056666666666667   0.188285087339600   0.824767886124501   0.002273288110885
   0.053333333333333   0.188732578114118   0.832079867251488   0.002370325223893
   0.050000000000000   0.188847116504263   0.849079338620862   0.002482247620092
   0.046666666666667   0.189935061515296   0.852584450698506   0.002565244085695
   0.043333333333333   0.192510495130446   0.857424353723071   0.002740068947725
   0.040000000000000   0.202058612082967   0.871932650297356   0.002829007680115
   0.036666666666667   0.208874239603199   0.908186361490187   0.002938560586841
   0.033333333333333   0.209521000603239   0.971281796487984   0.002955435972470
   0.030000000000000   0.210080824046343   1.004299819132144   0.002960486377045
   0.026666666666667   0.214868039586476   1.006449654015768   0.003198345043292
   0.023333333333333   0.214976618789616   1.021616136573170   0.003282214986556
   0.020000000000000   0.243353914408700   1.047222927319919   0.003298907669163
   0.016666666666667   0.295441711861747   1.157332529652620   0.003361061455190
   0.013333333333333   0.301969509914644   1.363411576605240   0.003514092380200
   0.010000000000000   0.364785989593080   1.455288447744331   0.003678791213205
   0.006666666666667   0.403182115121889   1.911750449399772   0.004565136664160

==> nu50_snr10_tau_settle1_M64_m16.txt <==
prob    mmv_loss    single_shot_loss  rejected_ratio  
1.0000    0.0062    0.0310         0
    0.9967    0.0065    0.0456    0.0006
    0.9933    0.0077    0.0485    0.0006
    0.9900    0.0080    0.0594    0.0006
    0.9867    0.0081    0.0642    0.0007
    0.9833    0.0087    0.0660    0.0007
    0.9800    0.0088    0.0673    0.0007
    0.9767    0.0088    0.0682    0.0007
    0.9733    0.0090    0.0740    0.0007
    0.9700    0.0107    0.0765    0.0007
    0.9667    0.0107    0.0776    0.0007
    0.9633    0.0109    0.0834    0.0007
    0.9600    0.0110    0.0843    0.0007
    0.9567    0.0115    0.0864    0.0007
    0.9533    0.0118    0.0864    0.0007
    0.9500    0.0123    0.0869    0.0007
    0.9467    0.0128    0.0886    0.0008
    0.9433    0.0128    0.0901    0.0008
    0.9400    0.0130    0.0929    0.0008
    0.9367    0.0131    0.0943    0.0008
    0.9333    0.0131    0.0948    0.0008
    0.9300    0.0132    0.0957    0.0008
    0.9267    0.0132    0.0971    0.0008
    0.9233    0.0134    0.0979    0.0008
    0.9200    0.0135    0.1008    0.0008
    0.9167    0.0140    0.1042    0.0008
    0.9133    0.0143    0.1049    0.0008
    0.9100    0.0145    0.1082    0.0008
    0.9067    0.0150    0.1100    0.0008
    0.9033    0.0151    0.1116    0.0008
    0.9000    0.0152    0.1132    0.0008
    0.8967    0.0153    0.1140    0.0008
    0.8933    0.0160    0.1216    0.0008
    0.8900    0.0161    0.1244    0.0008
    0.8867    0.0165    0.1257    0.0009
    0.8833    0.0165    0.1265    0.0009
    0.8800    0.0166    0.1270    0.0009
    0.8767    0.0168    0.1273    0.0009
    0.8733    0.0169    0.1274    0.0009
    0.8700    0.0170    0.1279    0.0009
    0.8667    0.0170    0.1286    0.0009
    0.8633    0.0171    0.1298    0.0009
    0.8600    0.0180    0.1314    0.0009
    0.8567    0.0181    0.1319    0.0009
    0.8533    0.0181    0.1330    0.0009
    0.8500    0.0182    0.1343    0.0009
    0.8467    0.0183    0.1427    0.0009
    0.8433    0.0185    0.1447    0.0009
    0.8400    0.0185    0.1463    0.0009
    0.8367    0.0186    0.1466    0.0009
    0.8333    0.0188    0.1473    0.0009
    0.8300    0.0193    0.1475    0.0009
    0.8267    0.0197    0.1479    0.0009
    0.8233    0.0198    0.1487    0.0009
    0.8200    0.0199    0.1528    0.0009
    0.8167    0.0199    0.1528    0.0009
    0.8133    0.0205    0.1535    0.0009
    0.8100    0.0206    0.1540    0.0009
    0.8067    0.0206    0.1559    0.0009
    0.8033    0.0209    0.1568    0.0010
    0.8000    0.0210    0.1579    0.0010
    0.7967    0.0210    0.1607    0.0010
    0.7933    0.0212    0.1622    0.0010
    0.7900    0.0220    0.1632    0.0010
    0.7867    0.0224    0.1633    0.0010
    0.7833    0.0227    0.1638    0.0010
    0.7800    0.0232    0.1639    0.0010
    0.7767    0.0233    0.1640    0.0010
    0.7733    0.0233    0.1642    0.0010
    0.7700    0.0237    0.1661    0.0010
    0.7667    0.0238    0.1667    0.0010
    0.7633    0.0239    0.1674    0.0010
    0.7600    0.0239    0.1702    0.0010
    0.7567    0.0240    0.1705    0.0010
    0.7533    0.0241    0.1705    0.0010
    0.7500    0.0242    0.1718    0.0010
    0.7467    0.0244    0.1730    0.0010
    0.7433    0.0245    0.1735    0.0010
    0.7400    0.0247    0.1740    0.0010
    0.7367    0.0256    0.1741    0.0011
    0.7333    0.0257    0.1749    0.0011
    0.7300    0.0273    0.1760    0.0011
    0.7267    0.0280    0.1782    0.0011
    0.7233    0.0285    0.1783    0.0011
    0.7200    0.0287    0.1785    0.0011
    0.7167    0.0287    0.1786    0.0011
    0.7133    0.0287    0.1792    0.0011
    0.7100    0.0290    0.1795    0.0011
    0.7067    0.0292    0.1796    0.0011
    0.7033    0.0294    0.1802    0.0011
    0.7000    0.0298    0.1814    0.0011
    0.6967    0.0298    0.1825    0.0011
    0.6933    0.0298    0.1840    0.0011
    0.6900    0.0299    0.1841    0.0011
    0.6867    0.0299    0.1874    0.0011
    0.6833    0.0300    0.1928    0.0011
    0.6800    0.0301    0.1970    0.0011
    0.6767    0.0305    0.2009    0.0011
    0.6733    0.0306    0.2022    0.0011
    0.6700    0.0309    0.2025    0.0011
    0.6667    0.0309    0.2038    0.0011
    0.6633    0.0311    0.2042    0.0011
    0.6600    0.0313    0.2056    0.0011
    0.6567    0.0314    0.2084    0.0011
    0.6533    0.0327    0.2116    0.0011
    0.6500    0.0329    0.2130    0.0011
    0.6467    0.0332    0.2146    0.0011
    0.6433    0.0333    0.2167    0.0011
    0.6400    0.0335    0.2181    0.0011
    0.6367    0.0336    0.2187    0.0011
    0.6333    0.0337    0.2187    0.0011
    0.6300    0.0337    0.2205    0.0011
    0.6267    0.0337    0.2208    0.0011
    0.6233    0.0343    0.2256    0.0011
    0.6200    0.0343    0.2259    0.0011
    0.6167    0.0345    0.2266    0.0011
    0.6133    0.0347    0.2318    0.0011
    0.6100    0.0353    0.2322    0.0011
    0.6067    0.0357    0.2345    0.0011
    0.6033    0.0360    0.2347    0.0011
    0.6000    0.0362    0.2353    0.0012
    0.5967    0.0364    0.2407    0.0012
    0.5933    0.0364    0.2409    0.0012
    0.5900    0.0365    0.2412    0.0012
    0.5867    0.0371    0.2418    0.0012
    0.5833    0.0371    0.2435    0.0012
    0.5800    0.0375    0.2468    0.0012
    0.5767    0.0379    0.2484    0.0012
    0.5733    0.0381    0.2485    0.0012
    0.5700    0.0382    0.2514    0.0012
    0.5667    0.0383    0.2527    0.0012
    0.5633    0.0385    0.2530    0.0012
    0.5600    0.0394    0.2602    0.0012
    0.5567    0.0397    0.2605    0.0012
    0.5533    0.0398    0.2614    0.0012
    0.5500    0.0399    0.2615    0.0012
    0.5467    0.0411    0.2640    0.0012
    0.5433    0.0414    0.2672    0.0013
    0.5400    0.0416    0.2688    0.0013
    0.5367    0.0418    0.2689    0.0013
    0.5333    0.0422    0.2754    0.0013
    0.5300    0.0431    0.2767    0.0013
    0.5267    0.0436    0.2768    0.0013
    0.5233    0.0438    0.2792    0.0013
    0.5200    0.0443    0.2795    0.0013
    0.5167    0.0443    0.2822    0.0013
    0.5133    0.0446    0.2828    0.0013
    0.5100    0.0447    0.2858    0.0013
    0.5067    0.0453    0.2867    0.0013
    0.5033    0.0458    0.2890    0.0013
    0.5000    0.0463    0.2893    0.0013
    0.4967    0.0463    0.2894    0.0013
    0.4933    0.0466    0.2899    0.0013
    0.4900    0.0468    0.2907    0.0013
    0.4867    0.0475    0.2922    0.0013
    0.4833    0.0476    0.2925    0.0013
    0.4800    0.0478    0.2933    0.0013
    0.4767    0.0479    0.2945    0.0014
    0.4733    0.0482    0.2946    0.0014
    0.4700    0.0488    0.2971    0.0014
    0.4667    0.0489    0.2996    0.0014
    0.4633    0.0489    0.2998    0.0014
    0.4600    0.0506    0.3005    0.0014
    0.4567    0.0506    0.3012    0.0014
    0.4533    0.0512    0.3015    0.0014
    0.4500    0.0518    0.3103    0.0014
    0.4467    0.0523    0.3130    0.0014
    0.4433    0.0523    0.3149    0.0014
    0.4400    0.0534    0.3158    0.0014
    0.4367    0.0539    0.3165    0.0014
    0.4333    0.0542    0.3181    0.0014
    0.4300    0.0553    0.3207    0.0014
    0.4267    0.0555    0.3256    0.0014
    0.4233    0.0556    0.3259    0.0014
    0.4200    0.0561    0.3363    0.0014
    0.4167    0.0563    0.3370    0.0014
    0.4133    0.0563    0.3380    0.0014
    0.4100    0.0566    0.3440    0.0014
    0.4067    0.0577    0.3467    0.0014
    0.4033    0.0578    0.3471    0.0014
    0.4000    0.0579    0.3472    0.0014
    0.3967    0.0580    0.3476    0.0014
    0.3933    0.0583    0.3493    0.0014
    0.3900    0.0585    0.3510    0.0014
    0.3867    0.0585    0.3518    0.0014
    0.3833    0.0587    0.3523    0.0014
    0.3800    0.0596    0.3523    0.0015
    0.3767    0.0598    0.3555    0.0015
    0.3733    0.0607    0.3602    0.0015
    0.3700    0.0610    0.3612    0.0015
    0.3667    0.0611    0.3657    0.0015
    0.3633    0.0619    0.3678    0.0015
    0.3600    0.0620    0.3692    0.0015
    0.3567    0.0621    0.3794    0.0015
    0.3533    0.0624    0.3836    0.0015
    0.3500    0.0632    0.3846    0.0015
    0.3467    0.0635    0.3852    0.0015
    0.3433    0.0646    0.3856    0.0015
    0.3400    0.0648    0.3867    0.0015
    0.3367    0.0653    0.3872    0.0015
    0.3333    0.0655    0.3959    0.0015
    0.3300    0.0663    0.3992    0.0015
    0.3267    0.0667    0.4005    0.0015
    0.3233    0.0670    0.4064    0.0015
    0.3200    0.0674    0.4069    0.0015
    0.3167    0.0676    0.4085    0.0015
    0.3133    0.0678    0.4088    0.0015
    0.3100    0.0687    0.4120    0.0015
    0.3067    0.0690    0.4122    0.0015
    0.3033    0.0702    0.4124    0.0015
    0.3000    0.0707    0.4148    0.0016
    0.2967    0.0724    0.4160    0.0016
    0.2933    0.0726    0.4186    0.0016
    0.2900    0.0730    0.4191    0.0016
    0.2867    0.0731    0.4210    0.0016
    0.2833    0.0747    0.4211    0.0016
    0.2800    0.0752    0.4212    0.0016
    0.2767    0.0753    0.4236    0.0016
    0.2733    0.0761    0.4269    0.0016
    0.2700    0.0762    0.4313    0.0016
    0.2667    0.0764    0.4328    0.0016
    0.2633    0.0765    0.4329    0.0016
    0.2600    0.0770    0.4335    0.0016
    0.2567    0.0795    0.4344    0.0016
    0.2533    0.0797    0.4399    0.0016
    0.2500    0.0799    0.4405    0.0016
    0.2467    0.0818    0.4415    0.0017
    0.2433    0.0823    0.4461    0.0017
    0.2400    0.0825    0.4467    0.0017
    0.2367    0.0832    0.4475    0.0017
    0.2333    0.0847    0.4477    0.0017
    0.2300    0.0851    0.4521    0.0017
    0.2267    0.0854    0.4586    0.0017
    0.2233    0.0859    0.4623    0.0017
    0.2200    0.0872    0.4674    0.0017
    0.2167    0.0875    0.4682    0.0017
    0.2133    0.0876    0.4763    0.0018
    0.2100    0.0897    0.4774    0.0018
    0.2067    0.0904    0.4779    0.0018
    0.2033    0.0904    0.4821    0.0018
    0.2000    0.0930    0.4867    0.0018
    0.1967    0.0934    0.4930    0.0018
    0.1933    0.0941    0.4985    0.0018
    0.1900    0.0975    0.4989    0.0018
    0.1867    0.0992    0.5072    0.0018
    0.1833    0.1014    0.5194    0.0018
    0.1800    0.1016    0.5202    0.0018
    0.1767    0.1021    0.5240    0.0019
    0.1733    0.1042    0.5285    0.0019
    0.1700    0.1048    0.5322    0.0019
    0.1667    0.1081    0.5325    0.0019
    0.1633    0.1084    0.5355    0.0019
    0.1600    0.1093    0.5373    0.0019
    0.1567    0.1106    0.5460    0.0019
    0.1533    0.1123    0.5491    0.0019
    0.1500    0.1132    0.5513    0.0019
    0.1467    0.1135    0.5583    0.0019
    0.1433    0.1185    0.5612    0.0019
    0.1400    0.1209    0.5640    0.0020
    0.1367    0.1215    0.5809    0.0020
    0.1333    0.1225    0.5823    0.0020
    0.1300    0.1235    0.5917    0.0020
    0.1267    0.1240    0.6327    0.0020
    0.1233    0.1244    0.6612    0.0020
    0.1200    0.1255    0.6636    0.0020
    0.1167    0.1287    0.6936    0.0020
    0.1133    0.1313    0.6943    0.0020
    0.1100    0.1325    0.7070    0.0020
    0.1067    0.1334    0.7107    0.0020
    0.1033    0.1338    0.7265    0.0021
    0.1000    0.1350    0.7357    0.0021
    0.0967    0.1355    0.7455    0.0021
    0.0933    0.1375    0.7485    0.0021
    0.0900    0.1394    0.7507    0.0021
    0.0867    0.1409    0.7597    0.0021
    0.0833    0.1413    0.7953    0.0021
    0.0800    0.1450    0.8149    0.0021
    0.0767    0.1477    0.8163    0.0022
    0.0733    0.1518    0.8218    0.0022
    0.0700    0.1577    0.8424    0.0022
    0.0667    0.1673    0.8573    0.0023
    0.0633    0.1686    0.8728    0.0023
    0.0600    0.1692    0.8907    0.0023
    0.0567    0.1707    0.9074    0.0024
    0.0533    0.1787    0.9304    0.0024
    0.0500    0.1983    0.9504    0.0024
    0.0467    0.2096    0.9740    0.0024
    0.0433    0.2104    1.0390    0.0024
    0.0400    0.2126    1.0392    0.0025
    0.0367    0.2176    1.0598    0.0025
    0.0333    0.2176    1.1045    0.0026
    0.0300    0.2257    1.1067    0.0026
    0.0267    0.2462    1.1069    0.0027
    0.0233    0.2566    1.2470    0.0027
    0.0200    0.2579    1.3348    0.0028
    0.0167    0.2819    1.5421    0.0029
    0.0133    0.3287    2.0046    0.0030
    0.0100    0.3513    2.2838    0.0030
    0.0067    0.4121    2.4804    0.0031

==> nu50_snr10_tau_settle1_M64_m16_ver2.txt <==
prob    mmv_loss    single_shot_loss  rejected_ratio  
1.000000000000000   0.007848564966180   0.020979965439683                   0
   0.999000000000000   0.009223728216561   0.026874752565675   0.001118672331100
   0.998000000000000   0.009604197799787   0.028314162911540   0.001150864438293
   0.997000000000000   0.010086658458400   0.034519362519511   0.001184798194645
   0.996000000000000   0.010397534895785   0.035393742713715   0.001187503443770
   0.995000000000000   0.010554587194316   0.036205384262102   0.001193985795948
   0.994000000000000   0.010610768027912   0.039568843011987   0.001214962455129
   0.993000000000000   0.010938527317734   0.041846952279061   0.001238360167934
   0.992000000000000   0.011162956830414   0.041970143603293   0.001250672566677
   0.991000000000000   0.011209588418462   0.043156553558714   0.001250850891654
   0.990000000000000   0.011593057865993   0.044406060660933   0.001255053704016
   0.989000000000000   0.012036753495132   0.045035544398337   0.001258884454058
   0.988000000000000   0.012047031168021   0.049865378047600   0.001259725019310
   0.987000000000000   0.012061044852707   0.051371547605679   0.001263999071824
   0.986000000000000   0.012172478348452   0.059641684218391   0.001286449133150
   0.985000000000000   0.012173740170006   0.061558753430512   0.001302606095473
   0.984000000000000   0.012183985783844   0.063491861209505   0.001302612288119
   0.983000000000000   0.012418656101473   0.064422225613235   0.001326972833431
   0.982000000000000   0.012442538972418   0.064758986070999   0.001336211338462
   0.981000000000000   0.012737469326596   0.065646907788720   0.001338838988890
   0.980000000000000   0.012948689609217   0.065762993814607   0.001357611406707
   0.979000000000000   0.013122850409399   0.068570558046530   0.001364039905329
   0.978000000000000   0.013344949239210   0.074306956772193   0.001375800619824
   0.977000000000000   0.013349911296885   0.075084479471082   0.001378481289392
   0.976000000000000   0.013765382634655   0.075498110331194   0.001390150323911
   0.975000000000000   0.013855500960480   0.076115723871432   0.001402106942377
   0.974000000000000   0.013862957946367   0.077052894187737   0.001422390567408
   0.973000000000000   0.013897249720010   0.077387574457101   0.001424212373200
   0.972000000000000   0.014051832854119   0.077488285832602   0.001425786475025
   0.971000000000000   0.014069703742941   0.078145758088985   0.001426007638185
   0.970000000000000   0.014084834236167   0.079915772760038   0.001429365460268
   0.969000000000000   0.014151606123086   0.080129792454047   0.001433002892675
   0.968000000000000   0.014268043610302   0.080824135346841   0.001433354109744
   0.967000000000000   0.014534713325739   0.081053515861675   0.001440549896778
   0.966000000000000   0.014810337296230   0.082024367171465   0.001441649872146
   0.965000000000000   0.014859637915371   0.082841956656455   0.001444020094724
   0.964000000000000   0.014921635881460   0.083398542671138   0.001445861712486
   0.963000000000000   0.015027466643453   0.083882053757433   0.001447361861429
   0.962000000000000   0.015069945896835   0.083918886650945   0.001455865527817
   0.961000000000000   0.015158628572714   0.085906248123339   0.001461264926529
   0.960000000000000   0.015295686581811   0.087665042874288   0.001462554011741
   0.959000000000000   0.015310046611581   0.088664382974993   0.001468139367844
   0.958000000000000   0.015418637263726   0.089022195689868   0.001469446819249
   0.957000000000000   0.015431260904489   0.090238732595709   0.001469463888184
   0.956000000000000   0.015440760472518   0.090293606731477   0.001469860789407
   0.955000000000000   0.015445159278292   0.091582467216010   0.001472996272507
   0.954000000000000   0.015456163672354   0.094411474851962   0.001474363138535
   0.953000000000000   0.015462833637255   0.094439369020208   0.001476720564347
   0.952000000000000   0.015591711616893   0.094489360546210   0.001477146807942
   0.951000000000000   0.015601066934327   0.094953971311015   0.001478120786590
   0.950000000000000   0.015619686898230   0.095070370586566   0.001479678050209
   0.949000000000000   0.015770051324529   0.097296258236330   0.001480127924859
   0.948000000000000   0.015985746172735   0.100269478607973   0.001483597207268
   0.947000000000000   0.016079509955889   0.100697598720533   0.001485643733082
   0.946000000000000   0.016140487033065   0.100944318983651   0.001490968056436
   0.945000000000000   0.016304928473522   0.102712243250075   0.001491387003491
   0.944000000000000   0.016323995411796   0.103141703862590   0.001493986155343
   0.943000000000000   0.016371291512759   0.103876166151352   0.001499798760863
   0.942000000000000   0.016430739380067   0.104708571022201   0.001500711523828
   0.941000000000000   0.016478286582844   0.105100225457647   0.001510706123058
   0.940000000000000   0.016481648516093   0.106017817137073   0.001514957897865
   0.939000000000000   0.016648358224648   0.109133796737560   0.001520254592248
   0.938000000000000   0.016697585556116   0.109907319671184   0.001521484701248
   0.937000000000000   0.016718311601808   0.111994783376262   0.001523109363193
   0.936000000000000   0.016933166109429   0.113821990332886   0.001523268446926
   0.935000000000000   0.016985944674947   0.114385928551909   0.001525378664882
   0.934000000000000   0.017066217174344   0.114824050625715   0.001534682548835
   0.933000000000000   0.017197276337440   0.115493465444270   0.001535153695030
   0.932000000000000   0.017373213015675   0.115712373749582   0.001538777149503
   0.931000000000000   0.017385232436305   0.117074071851521   0.001541858811762
   0.930000000000000   0.017543690730189   0.117145152199450   0.001544899836712
   0.929000000000000   0.017560064924107   0.117458550013342   0.001546273568647
   0.928000000000000   0.017589521096032   0.117996663388703   0.001546624464751
   0.927000000000000   0.017609002209611   0.118280475211136   0.001558223057690
   0.926000000000000   0.017628095696099   0.118360886509214   0.001559349731849
   0.925000000000000   0.017664499610284   0.119040106222805   0.001559806576134
   0.924000000000000   0.017867971253077   0.121274579727818   0.001560265531096
   0.923000000000000   0.017892219884290   0.121528214740076   0.001565967074817
   0.922000000000000   0.017926262178670   0.124587200539651   0.001566982112447
   0.921000000000000   0.017980822134172   0.125422567575964   0.001576418388001
   0.920000000000000   0.018073157993390   0.126345319378458   0.001577496977437
   0.919000000000000   0.018173463699174   0.126625550658884   0.001577957141363
   0.918000000000000   0.018432921355025   0.126695368039638   0.001579632322666
   0.917000000000000   0.018559923668165   0.128030128644107   0.001583645986461
   0.916000000000000   0.018570018205503   0.128284474532798   0.001583970749409
   0.915000000000000   0.018854453215453   0.129059233165625   0.001588496772698
   0.914000000000000   0.018937857838707   0.129373785056440   0.001591438549146
   0.913000000000000   0.019092302855714   0.130498070433660   0.001592289076275
   0.912000000000000   0.019138247298047   0.130664754370907   0.001595237336376
   0.911000000000000   0.019213474088216   0.131338073700859   0.001598959365311
   0.910000000000000   0.019302282650528   0.131419798766831   0.001600141309721
   0.909000000000000   0.019426116366007   0.132454614313320   0.001600208715255
   0.908000000000000   0.019581980348254   0.133083646131045   0.001603988165427
   0.907000000000000   0.019662902715136   0.134009303526078   0.001611801699991
   0.906000000000000   0.019692387598156   0.135189063480047   0.001619542394182
   0.905000000000000   0.019774961085057   0.135625578415494   0.001620330254766
   0.904000000000000   0.019786226368922   0.135741347741885   0.001620689200686
   0.903000000000000   0.020024395995559   0.135818079354141   0.001622559009268
   0.902000000000000   0.020242926163519   0.135956045012715   0.001622992163163
   0.901000000000000   0.020284821289047   0.135985732497773   0.001623661453832
   0.900000000000000   0.020314821474228   0.136069872039047   0.001625214458109
   0.899000000000000   0.020380317492891   0.136221863398004   0.001629959901333
   0.898000000000000   0.020541825534937   0.136566631069203   0.001630122826905
   0.897000000000000   0.020560346973339   0.136674602536092   0.001631443837598
   0.896000000000000   0.020665429081205   0.137369200718302   0.001638313914331
   0.895000000000000   0.020666202079280   0.138323548953960   0.001638393515990
   0.894000000000000   0.020733198313240   0.139216640394788   0.001638432408436
   0.893000000000000   0.020810111846318   0.139260172140084   0.001641418623491
   0.892000000000000   0.020865588577745   0.140055946559645   0.001646602604821
   0.891000000000000   0.020879837906719   0.140174378762625   0.001648924660370
   0.890000000000000   0.021085533301656   0.140456535361418   0.001649876944798
   0.889000000000000   0.021156132653617   0.141557404375076   0.001650139667508
   0.888000000000000   0.021198299198517   0.141786063470725   0.001651859066146
   0.887000000000000   0.021208109505299   0.142271912776400   0.001653455839682
   0.886000000000000   0.021210987936310   0.144235057982909   0.001655011841494
   0.885000000000000   0.021316892055546   0.145355840177661   0.001656004163324
   0.884000000000000   0.021409328642470   0.145781001164090   0.001659149579942
   0.883000000000000   0.021585226499285   0.145876573464040   0.001659394847832
   0.882000000000000   0.021682700552648   0.146316228710585   0.001661178884177
   0.881000000000000   0.021737483623599   0.146863794074641   0.001666539488606
   0.880000000000000   0.021743464029156   0.148223441558736   0.001685184800027
   0.879000000000000   0.021820581559017   0.149944226436031   0.001687480860274
   0.878000000000000   0.021892106958637   0.152013131630319   0.001693021459138
   0.877000000000000   0.021893761994193   0.152097186201201   0.001695397676751
   0.876000000000000   0.021928707925492   0.152726591601405   0.001696200744953
   0.875000000000000   0.022003058669309   0.153508272578567   0.001697586120927
   0.874000000000000   0.022142296649769   0.154378639699023   0.001702568500260
   0.873000000000000   0.022273674524306   0.157101850179440   0.001705294414891
   0.872000000000000   0.022487376575874   0.157294050152263   0.001710976874686
   0.871000000000000   0.022788826967923   0.157601740081662   0.001710999197234
   0.870000000000000   0.022791823466497   0.158072636060870   0.001711086484755
   0.869000000000000   0.022907194580654   0.158685232778792   0.001712473087411
   0.868000000000000   0.023104110710120   0.158888568307221   0.001713078789138
   0.867000000000000   0.023125557777003   0.159043528324074   0.001713531650386
   0.866000000000000   0.023292220836978   0.159241765689122   0.001715345026380
   0.865000000000000   0.023333574071556   0.159521740960831   0.001723018348740
   0.864000000000000   0.023421068765137   0.160262392465670   0.001725483994103
   0.863000000000000   0.023446025289975   0.160513884179369   0.001725919195715
   0.862000000000000   0.023871992271876   0.160780750927415   0.001729917307672
   0.861000000000000   0.024154097909784   0.160860481729502   0.001731641438657
   0.860000000000000   0.024166256063847   0.161538800422666   0.001732204294095
   0.859000000000000   0.024176363385218   0.162761359907782   0.001732312197783
   0.858000000000000   0.024320589511446   0.163559651123603   0.001733624148519
   0.857000000000000   0.024443987841743   0.163649790593858   0.001734073419930
   0.856000000000000   0.024528686192469   0.165022778622028   0.001734302686556
   0.855000000000000   0.024815797793411   0.165336523031054   0.001735581813209
   0.854000000000000   0.024829156626084   0.165472798623972   0.001736831921632
   0.853000000000000   0.024851171430202   0.166490647776084   0.001738907991145
   0.852000000000000   0.024889194776865   0.168455772222743   0.001739771519387
   0.851000000000000   0.024932853517784   0.169512457170899   0.001744252442678
   0.850000000000000   0.024961109179260   0.170992819640439   0.001744907552526
   0.849000000000000   0.024966353087423   0.171705294273511   0.001745354793903
   0.848000000000000   0.025026639806274   0.172430293445919   0.001745547000898
   0.847000000000000   0.025147759433485   0.172732307926230   0.001747874135358
   0.846000000000000   0.025171591311008   0.172985806261903   0.001747944909893
   0.845000000000000   0.025179294493333   0.173402651154091   0.001750036679722
   0.844000000000000   0.025284082285890   0.174533666841063   0.001753023559035
   0.843000000000000   0.025311741731487   0.175627493609115   0.001754059456639
   0.842000000000000   0.025364472923371   0.175983658389183   0.001756149275780
   0.841000000000000   0.025529641609594   0.176484621761420   0.001761301171285
   0.840000000000000   0.025538304240489   0.177932746937562   0.001762418422303
   0.839000000000000   0.025561516066967   0.178509199356546   0.001763365595103
   0.838000000000000   0.025666710598827   0.180579077163761   0.001770533292097
   0.837000000000000   0.025686426527223   0.180682220260634   0.001771083613726
   0.836000000000000   0.025691970033223   0.181163867351784   0.001772063578622
   0.835000000000000   0.025790486818911   0.181546327084615   0.001773375736616
   0.834000000000000   0.025849406592990   0.182529500946036   0.001773887652582
   0.833000000000000   0.025864171454778   0.182587001489511   0.001776530941571
   0.832000000000000   0.025936932699319   0.183166452571046   0.001777641008026
   0.831000000000000   0.026010428816914   0.183212477649655   0.001780379210701
   0.830000000000000   0.026034009382133   0.183806121605283   0.001782761549941
   0.829000000000000   0.026225151854999   0.183888494757083   0.001783243623363
   0.828000000000000   0.026271763068413   0.183988615897441   0.001783308005856
   0.827000000000000   0.026360788729141   0.184656515830246   0.001785108187013
   0.826000000000000   0.026396803728041   0.184747797213867   0.001788402328209
   0.825000000000000   0.026409500561721   0.185312829783364   0.001788671871860
   0.824000000000000   0.026521496660658   0.186165178029593   0.001789320090779
   0.823000000000000   0.026593503176099   0.186766093228257   0.001791367665490
   0.822000000000000   0.026600163258556   0.187556219734752   0.001793802672398
   0.821000000000000   0.026660084732155   0.189464673038263   0.001795812965460
   0.820000000000000   0.026694078723377   0.189902494583163   0.001797157494367
   0.819000000000000   0.026789220125802   0.190630468340678   0.001797956180354
   0.818000000000000   0.026812663505705   0.190967388069639   0.001800267362048
   0.817000000000000   0.026855520535153   0.191087923300475   0.001800731751567
   0.816000000000000   0.026880487121101   0.191361474753434   0.001803013476943
   0.815000000000000   0.027032381035601   0.191376947117231   0.001804799297290
   0.814000000000000   0.027058759032643   0.192380751610835   0.001808594446167
   0.813000000000000   0.027106949545014   0.192804207304791   0.001812271151862
   0.812000000000000   0.027210291534319   0.194644793326732   0.001814526488627
   0.811000000000000   0.027227845057990   0.194673998487407   0.001816419453192
   0.810000000000000   0.027304231416405   0.195439643266982   0.001818100808415
   0.809000000000000   0.027414406780557   0.196097562521697   0.001823510857764
   0.808000000000000   0.027472680096370   0.196566905141030   0.001825386906158
   0.807000000000000   0.027540509898813   0.198378543913126   0.001826572581129
   0.806000000000000   0.027553999472958   0.198815419197173   0.001828186118897
   0.805000000000000   0.027561870192204   0.199923785817108   0.001828307481841
   0.804000000000000   0.027562448919069   0.201478803877364   0.001830768015252
   0.803000000000000   0.027622266002974   0.201718205031967   0.001832540233811
   0.802000000000000   0.027848098215796   0.201804670864222   0.001832609252582
   0.801000000000000   0.028075534294556   0.201914985154610   0.001833170114594
   0.800000000000000   0.028198883065912   0.204411150594008   0.001834141328729
   0.799000000000000   0.028209880672781   0.204800598738445   0.001836848042031
   0.798000000000000   0.028311672149203   0.205116473131989   0.001839456923059
   0.797000000000000   0.028349482254601   0.205205365205063   0.001847409602910
   0.796000000000000   0.028501807311253   0.205221427037770   0.001851843975316
   0.795000000000000   0.028506683454107   0.205281473897607   0.001856295500384
   0.794000000000000   0.028603582885644   0.206957027942906   0.001857067955063
   0.793000000000000   0.028613250880130   0.206987450149131   0.001866288731703
   0.792000000000000   0.028716805400002   0.207576674160967   0.001867850370042
   0.791000000000000   0.028796276061078   0.207631696174511   0.001868784529167
   0.790000000000000   0.028828525614836   0.208396634223078   0.001870143362113
   0.789000000000000   0.028889962730846   0.208401660229996   0.001872561043763
   0.788000000000000   0.029021349862819   0.208860424221533   0.001874147798751
   0.787000000000000   0.029203690175691   0.209618840586128   0.001874273821688
   0.786000000000000   0.029282812922986   0.210469730503719   0.001877092510573
   0.785000000000000   0.029296399475668   0.211236034886638   0.001879751255138
   0.784000000000000   0.029456644165735   0.211489581621219   0.001881469438267
   0.783000000000000   0.029799940885498   0.212745665956987   0.001883046530215
   0.782000000000000   0.029802213479839   0.213002980494317   0.001884287758046
   0.781000000000000   0.029856129141465   0.213055329324527   0.001884859596015
   0.780000000000000   0.029882909233183   0.213836214653228   0.001885273975777
   0.779000000000000   0.030071040553972   0.214708561807657   0.001886567812910
   0.778000000000000   0.030122576647650   0.215133506524355   0.001887013574786
   0.777000000000000   0.030124334475800   0.215582483687910   0.001887266203585
   0.776000000000000   0.030134891428287   0.215599113795061   0.001887782167007
   0.775000000000000   0.030144404616944   0.215881933004231   0.001887797593412
   0.774000000000000   0.030195061021470   0.216084898363144   0.001889167216413
   0.773000000000000   0.030233070160736   0.216125604075460   0.001890328063258
   0.772000000000000   0.030331979540052   0.216242816937108   0.001892444377399
   0.771000000000000   0.030356513235253   0.216284217534000   0.001894911406344
   0.770000000000000   0.030412496031073   0.216895769584178   0.001895858935334
   0.769000000000000   0.030492858703779   0.217121153969626   0.001900088739653
   0.768000000000000   0.030762420323491   0.217724399690576   0.001901673771217
   0.767000000000000   0.030766328942649   0.218163597542728   0.001906209605966
   0.766000000000000   0.030786305060210   0.218955712611943   0.001906629705829
   0.765000000000000   0.030835378821650   0.219140003718449   0.001907413083663
   0.764000000000000   0.030847998092995   0.219350747971956   0.001909316961199
   0.763000000000000   0.030957219626203   0.219881724770123   0.001910382959436
   0.762000000000000   0.031008868244254   0.221089655061283   0.001913736418966
   0.761000000000000   0.031098688811391   0.221196881711037   0.001920141567229
   0.760000000000000   0.031166507428923   0.222065511875120   0.001920242387218
   0.759000000000000   0.031215679156053   0.222181430194708   0.001920314704514
   0.758000000000000   0.031305666747603   0.223102325606525   0.001920498035751
   0.757000000000000   0.031350283031156   0.223222883671210   0.001921574318195
   0.756000000000000   0.031410780148641   0.224081597649863   0.001921809976203
   0.755000000000000   0.031433247895032   0.224492740661189   0.001924897794515
   0.754000000000000   0.031538655854660   0.225454826740591   0.001924950336077
   0.753000000000000   0.031595674534867   0.226680761046169   0.001926240404687
   0.752000000000000   0.031803269442155   0.226723849375760   0.001926457445018
   0.751000000000000   0.031865851620977   0.226726787533612   0.001927357224650
   0.750000000000000   0.031872040045883   0.227028213608092   0.001928086737823
   0.749000000000000   0.031936209480544   0.227778576937047   0.001928513722750
   0.748000000000000   0.031938274124527   0.228035630471559   0.001928986458456
   0.747000000000000   0.031988562992100   0.228594861002700   0.001929718432435
   0.746000000000000   0.032005969645510   0.228625979628468   0.001934806097014
   0.745000000000000   0.032081858729529   0.229428713933743   0.001934940416983
   0.744000000000000   0.032124053214251   0.230184014708971   0.001935124471565
   0.743000000000000   0.032220519013316   0.231693072306524   0.001938221159159
   0.742000000000000   0.032255578570888   0.231786336963186   0.001941672070385
   0.741000000000000   0.032277378944863   0.233238027596042   0.001942005946115
   0.740000000000000   0.032296090126279   0.233533829948700   0.001944244405784
   0.739000000000000   0.032376927192386   0.233939964118548   0.001945280927648
   0.738000000000000   0.032488683809132   0.234080897814803   0.001945364239551
   0.737000000000000   0.032609927900272   0.235178108836888   0.001945477216453
   0.736000000000000   0.032636539650510   0.237192027457917   0.001945979147120
   0.735000000000000   0.033014746126122   0.237199790568681   0.001946165271903
   0.734000000000000   0.033050102817556   0.237282306075371   0.001946175716252
   0.733000000000000   0.033061218668910   0.237350120210410   0.001946388139366
   0.732000000000000   0.033203710852735   0.238993900821454   0.001951313409231
   0.731000000000000   0.033212410458054   0.240116561859508   0.001953328138364
   0.730000000000000   0.033235641243663   0.241474178379753   0.001958610564829
   0.729000000000000   0.033259351715787   0.242941293470690   0.001958753780526
   0.728000000000000   0.033307249155150   0.243180003437580   0.001961913347867
   0.727000000000000   0.033548242949261   0.243221852509703   0.001962260016624
   0.726000000000000   0.033585584445126   0.243513233442143   0.001963377560909
   0.725000000000000   0.033612663630437   0.243752392907764   0.001964446387177
   0.724000000000000   0.033746188175492   0.245776711915759   0.001965450867755
   0.723000000000000   0.033840651580003   0.245968968768185   0.001968374239405
   0.722000000000000   0.033889965769547   0.246220428848179   0.001969163330645
   0.721000000000000   0.033920550145893   0.246317526447245   0.001969330856724
   0.720000000000000   0.033966715134631   0.246906460628274   0.001969458795536
   0.719000000000000   0.033970959015947   0.247430152210663   0.001969509222912
   0.718000000000000   0.033990389793252   0.247491733455766   0.001970850641286
   0.717000000000000   0.034125406346501   0.247882733627079   0.001971258701032
   0.716000000000000   0.034129181575063   0.249112419911314   0.001972649049883
   0.715000000000000   0.034135837645814   0.250218234426244   0.001974884407332
   0.714000000000000   0.034150083422145   0.250318109198502   0.001975792094720
   0.713000000000000   0.034154652382778   0.250524503974936   0.001978521456582
   0.712000000000000   0.034324663228179   0.250554688871055   0.001978672292297
   0.711000000000000   0.034636261828848   0.251191648036208   0.001978980360709
   0.710000000000000   0.034795867057288   0.251354437464421   0.001979629962085
   0.709000000000000   0.034865951188101   0.251408808153718   0.001981814762000
   0.708000000000000   0.034875408046197   0.251604760758434   0.001983022748698
   0.707000000000000   0.035002165531721   0.251684384441960   0.001983787594261
   0.706000000000000   0.035043707722249   0.252347870268393   0.001984469104107
   0.705000000000000   0.035073113060135   0.253507649517970   0.001985476497503
   0.704000000000000   0.035118382331171   0.253670849980608   0.001986148693948
   0.703000000000000   0.035161585221342   0.254372449281901   0.001986842868648
   0.702000000000000   0.035348975479420   0.254445258239756   0.001991223516119
   0.701000000000000   0.035418668697667   0.256804828594440   0.001994188095712
   0.700000000000000   0.035715023608435   0.257596715057483   0.001994411119107
   0.699000000000000   0.035809918808603   0.258337421148227   0.001995451316952
   0.698000000000000   0.035886152549027   0.258730595377753   0.001996410560097
   0.697000000000000   0.036027507083720   0.259086701557666   0.001996438262445
   0.696000000000000   0.036404383638424   0.259380403530451   0.001998850629459
   0.695000000000000   0.036405438705620   0.259489137958505   0.002014801677802
   0.694000000000000   0.036423818518716   0.260035005085527   0.002016740484187
   0.693000000000000   0.036614788251194   0.263635741677914   0.002017128788835
   0.692000000000000   0.036621773740012   0.265580939149167   0.002017353843971
   0.691000000000000   0.036629752192516   0.265755350475606   0.002018858564134
   0.690000000000000   0.036720365094952   0.267632982591567   0.002021475024472
   0.689000000000000   0.036834663494926   0.268336192525678   0.002021997178403
   0.688000000000000   0.036874050505731   0.268379271687060   0.002022604202551
   0.687000000000000   0.036875435453983   0.269225464905648   0.002024609159104
   0.686000000000000   0.036903575746209   0.270255517067414   0.002024930743823
   0.685000000000000   0.036983715016981   0.270781880325292   0.002025305206855
   0.684000000000000   0.037027245540689   0.271085851455000   0.002025426544215
   0.683000000000000   0.037163239760573   0.271103568594446   0.002025626848292
   0.682000000000000   0.037185885696646   0.271297497730022   0.002027066368330
   0.681000000000000   0.037260931231241   0.272126276625617   0.002028608782602
   0.680000000000000   0.037449914179573   0.272754595621941   0.002030967298189
   0.679000000000000   0.037633761163424   0.272822764508675   0.002036449664416
   0.678000000000000   0.037805627800494   0.272876002124035   0.002036897173527
   0.677000000000000   0.037959667773353   0.272893985321734   0.002036978572969
   0.676000000000000   0.038166861661426   0.274366906947097   0.002039995876597
   0.675000000000000   0.038233082550095   0.274918834588127   0.002042663355724
   0.674000000000000   0.038240072594030   0.275047489710115   0.002043266123641
   0.673000000000000   0.038254306823166   0.275122353512591   0.002043341466995
   0.672000000000000   0.038304398687013   0.275920873960473   0.002044529207677
   0.671000000000000   0.038401583162969   0.277248447011821   0.002044536443694
   0.670000000000000   0.038783032644701   0.277874928001304   0.002045040330418
   0.669000000000000   0.038891160462576   0.279237010731920   0.002049645895594
   0.668000000000000   0.039098043623884   0.279350658972827   0.002050090391036
   0.667000000000000   0.039138507628657   0.279657281552279   0.002051363305541
   0.666000000000000   0.039161004161383   0.280787305033841   0.002052334092339
   0.665000000000000   0.039165872781107   0.280917044343829   0.002052646258448
   0.664000000000000   0.039221831524953   0.282395195358838   0.002055324200953
   0.663000000000000   0.039223210560726   0.284250466892580   0.002057013127634
   0.662000000000000   0.039394202862131   0.285327620379816   0.002063622064820
   0.661000000000000   0.039477192426011   0.285511004135877   0.002064992595943
   0.660000000000000   0.039487952368701   0.285676190188181   0.002068520086347
   0.659000000000000   0.039505009416370   0.285837254624191   0.002071063626559
   0.658000000000000   0.039511125609824   0.288790042899635   0.002072364301644
   0.657000000000000   0.039527181926507   0.290282613157513   0.002072585172203
   0.656000000000000   0.039553766082505   0.291755867380302   0.002073056235202
   0.655000000000000   0.039557021905392   0.291845358399585   0.002073134375813
   0.654000000000000   0.039557321751047   0.292924011565444   0.002074837493429
   0.653000000000000   0.039695542643643   0.293128002434730   0.002074922968061
   0.652000000000000   0.039779745419977   0.293190737491968   0.002075109236075
   0.651000000000000   0.039936690944085   0.294977884934306   0.002075429080712
   0.650000000000000   0.040105607407805   0.295986774197637   0.002076081287205
   0.649000000000000   0.040268324780330   0.296589145809390   0.002080429250714
   0.648000000000000   0.040271163344330   0.297555001813816   0.002080518903828
   0.647000000000000   0.040274153548441   0.298516099816841   0.002082836844106
   0.646000000000000   0.040442545319935   0.299083720933668   0.002083715341544
   0.645000000000000   0.040555601048679   0.300926904313080   0.002089962057741
   0.644000000000000   0.040765805215960   0.300944957741408   0.002091334157148
   0.643000000000000   0.040891438698509   0.301365499862962   0.002092892965413
   0.642000000000000   0.041066857855507   0.303904085530426   0.002093342453097
   0.641000000000000   0.041437372800961   0.305153383582366   0.002093693741759
   0.640000000000000   0.041493661857664   0.305635414441472   0.002098002703760
   0.639000000000000   0.041517867421477   0.305653449975925   0.002099785393071
   0.638000000000000   0.041642773858503   0.306668712001760   0.002102807028817
   0.637000000000000   0.041744456835896   0.306796763740246   0.002104432050173
   0.636000000000000   0.041835743997118   0.307238365033447   0.002104720596701
   0.635000000000000   0.042011209122311   0.309426609995728   0.002106528649281
   0.634000000000000   0.042034460647817   0.312131734157608   0.002109623066729
   0.633000000000000   0.042038153107005   0.314497554954913   0.002110619349394
   0.632000000000000   0.042060883944031   0.314874441872126   0.002111422149844
   0.631000000000000   0.042110161234465   0.316183150534682   0.002111792373465
   0.630000000000000   0.042135678673875   0.317082345831866   0.002112630524757
   0.629000000000000   0.042192230522961   0.317556038633629   0.002113738241676
   0.628000000000000   0.042195066797766   0.318211913579368   0.002116604740387
   0.627000000000000   0.042229955101755   0.318591189010946   0.002118264161685
   0.626000000000000   0.042266245293251   0.320031260535096   0.002118887339081
   0.625000000000000   0.042508477038817   0.320908852849216   0.002119387667752
   0.624000000000000   0.042786284636601   0.320915155794223   0.002119850820504
   0.623000000000000   0.042840074109376   0.320931803026547   0.002119956373036
   0.622000000000000   0.042884276209347   0.321056196752082   0.002120900671677
   0.621000000000000   0.043113113950579   0.321176712452555   0.002121460089127
   0.620000000000000   0.043117740151571   0.321408158474352   0.002121512806551
   0.619000000000000   0.043125549488265   0.322436539607880   0.002122118435967
   0.618000000000000   0.043196255832200   0.323319186194309   0.002124345528996
   0.617000000000000   0.043308857069202   0.323320619292873   0.002124970303543
   0.616000000000000   0.043485819772017   0.323526404318075   0.002125213619544
   0.615000000000000   0.043499981616498   0.326010790628173   0.002128166464366
   0.614000000000000   0.043755707220932   0.326077580000803   0.002132355922352
   0.613000000000000   0.044103515762835   0.327664271865076   0.002135030754725
   0.612000000000000   0.044292002287301   0.328020465437345   0.002137368929645
   0.611000000000000   0.044708787196617   0.328490523218542   0.002138396635088
   0.610000000000000   0.044732443710652   0.328901077753770   0.002141986730598
   0.609000000000000   0.044789186069337   0.331158078433355   0.002143201995705
   0.608000000000000   0.044791917039720   0.331904510621843   0.002143751647009
   0.607000000000000   0.044808092880278   0.331952687988492   0.002143761293671
   0.606000000000000   0.044812749941206   0.332872145862374   0.002152318595008
   0.605000000000000   0.044933940753171   0.335019673652280   0.002152622551667
   0.604000000000000   0.045046202089215   0.335783459738011   0.002152874688375
   0.603000000000000   0.045070126790967   0.337333905709627   0.002153435537780
   0.602000000000000   0.045154840908623   0.337694167071652   0.002153620378093
   0.601000000000000   0.045234318180490   0.338831021406314   0.002155314129120
   0.600000000000000   0.045336619584979   0.338913648483665   0.002155749181546
   0.599000000000000   0.045357946771509   0.339797601856415   0.002155931122809
   0.598000000000000   0.045641933565611   0.340042235030207   0.002156544906981
   0.597000000000000   0.045848855932998   0.340223272747712   0.002156690755851
   0.596000000000000   0.045893021448353   0.340559483178384   0.002158761852459
   0.595000000000000   0.046268366660243   0.341135605384041   0.002158895194920
   0.594000000000000   0.046355576685488   0.341629084567228   0.002163056809354
   0.593000000000000   0.046415315472778   0.343060151306294   0.002163603638743
   0.592000000000000   0.046471719228698   0.343738038655214   0.002163634791224
   0.591000000000000   0.046544334063731   0.344760783349425   0.002166325356823
   0.590000000000000   0.046669106650591   0.346382396984188   0.002170975386640
   0.589000000000000   0.046689469352342   0.347706138764566   0.002172456310409
   0.588000000000000   0.046713762227687   0.347768959523206   0.002173432332445
   0.587000000000000   0.046716022633663   0.347960645546223   0.002173759352918
   0.586000000000000   0.046758091727521   0.348074401101416   0.002173836114505
   0.585000000000000   0.046794796881901   0.348743282934512   0.002174676359055
   0.584000000000000   0.046850737690406   0.348941615588023   0.002174786666118
   0.583000000000000   0.046918538024715   0.349761803803543   0.002176877297867
   0.582000000000000   0.046920952247485   0.350945602147862   0.002179203805684
   0.581000000000000   0.046940976750151   0.351503902246193   0.002179981457911
   0.580000000000000   0.047025001688906   0.351891161857092   0.002182502161606
   0.579000000000000   0.047058325335614   0.353469831259370   0.002187354036421
   0.578000000000000   0.047324035429672   0.354635407702638   0.002187762280517
   0.577000000000000   0.047353171853060   0.355907409345220   0.002187979972508
   0.576000000000000   0.047453477882949   0.356334287663992   0.002188186058686
   0.575000000000000   0.047988446623122   0.356554172337947   0.002192461673974
   0.574000000000000   0.048082014710165   0.356690973362068   0.002194343206963
   0.573000000000000   0.048243068753623   0.357917720257968   0.002196440423170
   0.572000000000000   0.048278240979657   0.358079654233742   0.002197512696075
   0.571000000000000   0.048364244301802   0.358672301190857   0.002199094301178
   0.570000000000000   0.048424126272556   0.359658621431243   0.002199716254513
   0.569000000000000   0.048593984874456   0.360717226859701   0.002201523666109
   0.568000000000000   0.048644949740516   0.360751394078898   0.002202756724491
   0.567000000000000   0.048732035052259   0.361770302442566   0.002203181634977
   0.566000000000000   0.048790726953481   0.361969072403056   0.002205228074827
   0.565000000000000   0.048829802196670   0.362028499411952   0.002205822021942
   0.564000000000000   0.048974056198954   0.362289048355870   0.002206169536285
   0.563000000000000   0.049117512549206   0.362380024457959   0.002206200919510
   0.562000000000000   0.049201663969382   0.363001267871823   0.002210016470377
   0.561000000000000   0.049317778077631   0.363407983937512   0.002210080701969
   0.560000000000000   0.049524857122235   0.363845623253204   0.002211672556533
   0.559000000000000   0.049602985355675   0.364334295890436   0.002211736825741
   0.558000000000000   0.049702913090022   0.364711892370126   0.002212569454276
   0.557000000000000   0.049933201355695   0.366934017975034   0.002215034804510
   0.556000000000000   0.050261108116366   0.368232272800495   0.002215270373061
   0.555000000000000   0.050270725534045   0.368463952491917   0.002217660387407
   0.554000000000000   0.050333680621027   0.370965002283802   0.002217746331980
   0.553000000000000   0.050597479261302   0.371677293602696   0.002219618587300
   0.552000000000000   0.050624127079151   0.373220443875962   0.002221474814826
   0.551000000000000   0.050922274049222   0.374034228906386   0.002221648896996
   0.550000000000000   0.051125339320182   0.374477272901746   0.002222480020843
   0.549000000000000   0.051157404193830   0.374757675320089   0.002225333632097
   0.548000000000000   0.051606193878803   0.374914967191656   0.002225795768694
   0.547000000000000   0.051838230993396   0.375893818756985   0.002227826781107
   0.546000000000000   0.051982309949496   0.375975663355995   0.002228274287787
   0.545000000000000   0.052070851594956   0.376509117364868   0.002229369213887
   0.544000000000000   0.052101695890974   0.377233645950102   0.002230207891810
   0.543000000000000   0.052192554263171   0.378169316958419   0.002232040124335
   0.542000000000000   0.052503068366467   0.379415310390021   0.002232269527634
   0.541000000000000   0.052548353990875   0.379572021366492   0.002232751981983
   0.540000000000000   0.052595916075185   0.380291154778019   0.002237515653215
   0.539000000000000   0.052693249917970   0.380740161737107   0.002241020219758
   0.538000000000000   0.052833520575024   0.381063965662707   0.002244090086190
   0.537000000000000   0.052902450196590   0.383259012518113   0.002244437134225
   0.536000000000000   0.052976468780419   0.384472350085750   0.002247145351424
   0.535000000000000   0.053061439559492   0.384725349055706   0.002247245934733
   0.534000000000000   0.053271185791008   0.385536633261974   0.002247701718188
   0.533000000000000   0.053300172440898   0.386649638387967   0.002249000574330
   0.532000000000000   0.053611735834561   0.386962786539937   0.002249108222582
   0.531000000000000   0.053666271698023   0.387184324343672   0.002255036610065
   0.530000000000000   0.053830700082262   0.388417829914130   0.002256125550857
   0.529000000000000   0.053833876430740   0.391230440489010   0.002256544486424
   0.528000000000000   0.053893915233798   0.391678306384910   0.002259035897610
   0.527000000000000   0.054026564404601   0.393534037258503   0.002259518995187
   0.526000000000000   0.054196202750649   0.394572938322497   0.002267243805070
   0.525000000000000   0.054201351601517   0.394720906973077   0.002267887933222
   0.524000000000000   0.054270564038120   0.396521096871583   0.002268325500567
   0.523000000000000   0.054659831358612   0.397313958753824   0.002269946202726
   0.522000000000000   0.054801417298935   0.397672273377161   0.002270408489846
   0.521000000000000   0.054816328316188   0.397715582698834   0.002270648215288
   0.520000000000000   0.054889306162283   0.397825708891109   0.002279876189645
   0.519000000000000   0.054970229075101   0.398009223681378   0.002284503644793
   0.518000000000000   0.055070142176030   0.398537838749168   0.002286025562668
   0.517000000000000   0.055145494816963   0.398591697117216   0.002287567419992
   0.516000000000000   0.055217583318123   0.398866926565830   0.002288774031672
   0.515000000000000   0.055254558495026   0.399034648471749   0.002290647345741
   0.514000000000000   0.055370348241531   0.400013484452025   0.002292281716581
   0.513000000000000   0.055463249910339   0.400523143439915   0.002297258513132
   0.512000000000000   0.055480799209343   0.400797356866872   0.002301197457485
   0.511000000000000   0.055576581947810   0.401076534301644   0.002301272030044
   0.510000000000000   0.055915734511210   0.401806730105829   0.002303356184597
   0.509000000000000   0.056332935262858   0.402369104567108   0.002309897063090
   0.508000000000000   0.056766225455499   0.404417038282947   0.002311345821866
   0.507000000000000   0.056859831204640   0.404599615602623   0.002311545225859
   0.506000000000000   0.057070765156413   0.404955937327570   0.002314506313337
   0.505000000000000   0.057107997357585   0.406321327873851   0.002316963977748
   0.504000000000000   0.057343822856749   0.406677714248864   0.002317565360418
   0.503000000000000   0.057491994280415   0.408836375679049   0.002317665502562
   0.502000000000000   0.057563952888284   0.409151812446958   0.002318509886402
   0.501000000000000   0.057761728446111   0.411601061499699   0.002318810111767
   0.500000000000000   0.057973118939816   0.412233916524940   0.002320027694323
   0.499000000000000   0.058204302912971   0.412640468359694   0.002320404992531
   0.498000000000000   0.058302901095069   0.412657241854564   0.002324946955564
   0.497000000000000   0.058576378263272   0.414073685174971   0.002328467857217
   0.496000000000000   0.058630885155557   0.414085422531202   0.002328935976977
   0.495000000000000   0.058666779269931   0.417447704002729   0.002332319799437
   0.494000000000000   0.058868184253530   0.418552865693718   0.002332453817046
   0.493000000000000   0.058928576516343   0.419202368228671   0.002333694109440
   0.492000000000000   0.058988793200381   0.421487827078166   0.002334794420571
   0.491000000000000   0.059511379951188   0.421679970587300   0.002336664075760
   0.490000000000000   0.059728823550551   0.422072802832680   0.002337614038888
   0.489000000000000   0.059770584419366   0.422592090482263   0.002338186343601
   0.488000000000000   0.059950565612437   0.423787834296062   0.002338921865052
   0.487000000000000   0.060228503006464   0.427108580659928   0.002340996346600
   0.486000000000000   0.060333960228141   0.427619051385359   0.002341188759650
   0.485000000000000   0.060358835391712   0.427823240940022   0.002341522306759
   0.484000000000000   0.060400164725038   0.428861421916229   0.002341545247211
   0.483000000000000   0.060422541380336   0.429079401471699   0.002346406159846
   0.482000000000000   0.061196776784024   0.430402179330826   0.002347455920104
   0.481000000000000   0.061199450200292   0.430473925130401   0.002350016568456
   0.480000000000000   0.061255672362927   0.433830138568991   0.002352219268640
   0.479000000000000   0.061835022571162   0.433887322554076   0.002354419751773
   0.478000000000000   0.062332480139571   0.435677850782938   0.002356152855913
   0.477000000000000   0.062498740026281   0.435825408469097   0.002358284729817
   0.476000000000000   0.062525400706158   0.436728194247215   0.002358548915686
   0.475000000000000   0.062587346323155   0.440526236053656   0.002359236147628
   0.474000000000000   0.062956934204617   0.440672872825718   0.002363505899324
   0.473000000000000   0.062997515865492   0.440702409210584   0.002364189820695
   0.472000000000000   0.063010206319659   0.440848477901034   0.002365598073625
   0.471000000000000   0.063033107381173   0.441413866900911   0.002367239273785
   0.470000000000000   0.063155496782534   0.442745937836373   0.002370293693807
   0.469000000000000   0.063165190273417   0.443156868130768   0.002371136298581
   0.468000000000000   0.063211552017880   0.443294246466214   0.002372999422455
   0.467000000000000   0.063528595215817   0.444030703510116   0.002373314553440
   0.466000000000000   0.063539149131490   0.444903190344961   0.002377066515837
   0.465000000000000   0.063620035104106   0.446608889885198   0.002377574059099
   0.464000000000000   0.063796397973157   0.447445254571297   0.002378318194545
   0.463000000000000   0.063901803360048   0.448199852703265   0.002378321625853
   0.462000000000000   0.064142566368866   0.448917577062908   0.002380733691299
   0.461000000000000   0.064283182306158   0.450063090488160   0.002382943100952
   0.460000000000000   0.064328674220246   0.451362535415018   0.002384726826931
   0.459000000000000   0.064443239928820   0.451742721179034   0.002386536725089
   0.458000000000000   0.064688016801421   0.453972284178630   0.002388233286539
   0.457000000000000   0.065049837621002   0.454365644721130   0.002388873013934
   0.456000000000000   0.065057073104001   0.454973060371685   0.002391689774425
   0.455000000000000   0.065172614063643   0.457120141586089   0.002391852132834
   0.454000000000000   0.065407370892656   0.458485074730904   0.002393240140265
   0.453000000000000   0.065504836557148   0.460509495592153   0.002393525494348
   0.452000000000000   0.065624798057254   0.461605936926549   0.002393793493467
   0.451000000000000   0.065782725213194   0.461887638990747   0.002393863003712
   0.450000000000000   0.065943562497718   0.462988927777991   0.002394512290887
   0.449000000000000   0.066319672844067   0.463876356273262   0.002396385004774
   0.448000000000000   0.066440151740696   0.464572603474516   0.002403475036387
   0.447000000000000   0.066444363254285   0.464722281726394   0.002404730306982
   0.446000000000000   0.066800248078931   0.466173352318273   0.002406564240124
   0.445000000000000   0.066963620358010   0.467157872271914   0.002406637551334
   0.444000000000000   0.067267389613671   0.467160271133335   0.002407438947372
   0.443000000000000   0.067341679711003   0.468978538046839   0.002409502155429
   0.442000000000000   0.067445731820762   0.470806389810032   0.002411337675585
   0.441000000000000   0.067661088161468   0.471411508609481   0.002411618635969
   0.440000000000000   0.067668791375524   0.472167422256528   0.002412186977252
   0.439000000000000   0.067685548600310   0.473383876945352   0.002413899560399
   0.438000000000000   0.067765155475948   0.474803713468755   0.002415777216753
   0.437000000000000   0.067875797064454   0.475361562055335   0.002416894953681
   0.436000000000000   0.068042981959322   0.475410638977736   0.002418469457568
   0.435000000000000   0.068071909930190   0.477055245377777   0.002419575115857
   0.434000000000000   0.068277358607497   0.478314220300777   0.002421071729608
   0.433000000000000   0.068608469873968   0.479926067473534   0.002421327615307
   0.432000000000000   0.068676399490605   0.480634991253324   0.002426753091195
   0.431000000000000   0.068688395754468   0.481972379231331   0.002426993986431
   0.430000000000000   0.068830732299895   0.482250341334948   0.002428205295575
   0.429000000000000   0.069001232763942   0.482665943560249   0.002429112308562
   0.428000000000000   0.069110160693046   0.482923610666567   0.002432460145542
   0.427000000000000   0.069487417432377   0.486196973546380   0.002432801786090
   0.426000000000000   0.069549311804204   0.486905868051327   0.002434060080744
   0.425000000000000   0.069585297760941   0.487894054913472   0.002435928230462
   0.424000000000000   0.069663271120632   0.488107568781184   0.002436400594607
   0.423000000000000   0.069677477837146   0.491323211124851   0.002436871413242
   0.422000000000000   0.069693683866085   0.493900478922079   0.002437459943076
   0.421000000000000   0.069850823288612   0.497772576433285   0.002440647490289
   0.420000000000000   0.069916832668347   0.501637937762545   0.002440984128630
   0.419000000000000   0.070159421759443   0.502576873404555   0.002442283854737
   0.418000000000000   0.070183156076799   0.502996207203296   0.002442898016755
   0.417000000000000   0.070542004538631   0.504429700934330   0.002445413685074
   0.416000000000000   0.070643710209274   0.505390064163411   0.002445871942827
   0.415000000000000   0.070718702610716   0.506112054563597   0.002448168100930
   0.414000000000000   0.070768883513976   0.507197899229623   0.002449355665013
   0.413000000000000   0.071033111195336   0.507806938604794   0.002454033929204
   0.412000000000000   0.071137344144480   0.508316097419662   0.002454477330183
   0.411000000000000   0.071285728514411   0.510628719853698   0.002456484989884
   0.410000000000000   0.071303507417455   0.511219204115224   0.002456610241928
   0.409000000000000   0.071715524448146   0.512555797692001   0.002457371756021
   0.408000000000000   0.071791595485564   0.512715344712348   0.002457557165134
   0.407000000000000   0.071844163382005   0.515512015719095   0.002457779240123
   0.406000000000000   0.071914672947725   0.517226075395935   0.002460466707191
   0.405000000000000   0.071963877586966   0.517704260710101   0.002465675451223
   0.404000000000000   0.072035639257655   0.518041375807935   0.002467850388391
   0.403000000000000   0.072062034734919   0.518427886485983   0.002468231482407
   0.402000000000000   0.072149403891104   0.518560165311351   0.002474524355536
   0.401000000000000   0.072236654507328   0.518615700572213   0.002475218008199
   0.400000000000000   0.072276848053062   0.518672160156572   0.002475331547126
   0.399000000000000   0.072360783027644   0.518851932402632   0.002483007106952
   0.398000000000000   0.072501125019304   0.519468804696283   0.002484430776322
   0.397000000000000   0.072582340490704   0.519600788460999   0.002485643882419
   0.396000000000000   0.072967488858821   0.522007357882049   0.002487216835798
   0.395000000000000   0.073044984950608   0.523220375877809   0.002487767312582
   0.394000000000000   0.073050005449386   0.524334629031462   0.002488257077244
   0.393000000000000   0.073450010946003   0.524847140692608   0.002489495499531
   0.392000000000000   0.073461488749953   0.525082992444590   0.002490671468887
   0.391000000000000   0.073610158070985   0.525684778153478   0.002492777673874
   0.390000000000000   0.073698467270814   0.528766827587953   0.002493117142667
   0.389000000000000   0.073943744361944   0.528986567346419   0.002494248786441
   0.388000000000000   0.074001495264384   0.529772504575458   0.002498172224740
   0.387000000000000   0.074126085612703   0.529966731173674   0.002500149910060
   0.386000000000000   0.074134417529464   0.530074394687697   0.002501020046539
   0.385000000000000   0.074189432264391   0.530336748730644   0.002504153965257
   0.384000000000000   0.074243693704277   0.530723633447781   0.002504662754919
   0.383000000000000   0.074291724667535   0.530756131837015   0.002508794322210
   0.382000000000000   0.074366919341941   0.532543156626798   0.002509848529341
   0.381000000000000   0.074703626435039   0.533174949802067   0.002512859152129
   0.380000000000000   0.074878063397037   0.533277204881475   0.002514743811114
   0.379000000000000   0.074899737865205   0.533289173325585   0.002515454393551
   0.378000000000000   0.074902272370601   0.533595688263320   0.002522207048680
   0.377000000000000   0.075348876332487   0.537503269919854   0.002523967040383
   0.376000000000000   0.075433489764801   0.537872991250230   0.002533705603520
   0.375000000000000   0.075746338415846   0.540775480692756   0.002537603491031
   0.374000000000000   0.075903487939968   0.547446292301609   0.002539746466109
   0.373000000000000   0.076027469700545   0.548537558576674   0.002544471269565
   0.372000000000000   0.076265652100142   0.554281347194432   0.002548015140943
   0.371000000000000   0.076402203981675   0.557810484872345   0.002548045588993
   0.370000000000000   0.076500846649551   0.560731740451922   0.002548223388717
   0.369000000000000   0.076583569843997   0.565135374914237   0.002549393490000
   0.368000000000000   0.076684921588841   0.567404676320639   0.002549770964290
   0.367000000000000   0.076786339534353   0.568359117922171   0.002550017127670
   0.366000000000000   0.077263394609272   0.569272820287135   0.002553756964300
   0.365000000000000   0.077291117315151   0.572179806038533   0.002554390372036
   0.364000000000000   0.077322987485175   0.572306225015075   0.002556820850155
   0.363000000000000   0.077459005880007   0.577491767993002   0.002562407841652
   0.362000000000000   0.078133426432849   0.577547300272936   0.002563552464582
   0.361000000000000   0.078310735365892   0.578209413127385   0.002563994105745
   0.360000000000000   0.078650898944540   0.579525738333848   0.002566561060955
   0.359000000000000   0.078686722044069   0.581225460672549   0.002566619756818
   0.358000000000000   0.078712295313425   0.583723124366409   0.002569125548567
   0.357000000000000   0.078716178716206   0.583983004007631   0.002573891089901
   0.356000000000000   0.078810696641283   0.584616966489415   0.002574118721303
   0.355000000000000   0.078849350692140   0.585007215460711   0.002575844940470
   0.354000000000000   0.078859888490791   0.585155734106476   0.002576308168671
   0.353000000000000   0.079277691073128   0.585403997968028   0.002578587779150
   0.352000000000000   0.079418025658865   0.586066312400219   0.002579550848242
   0.351000000000000   0.079577759640039   0.586275135472229   0.002583787744617
   0.350000000000000   0.079612666702730   0.587946506153252   0.002584864298881
   0.349000000000000   0.079647757354720   0.588206477293843   0.002586707954495
   0.348000000000000   0.080420989658174   0.588431989722917   0.002587956695941
   0.347000000000000   0.080603564222692   0.589135983525671   0.002588758163164
   0.346000000000000   0.080798839739585   0.589595646521917   0.002589110857667
   0.345000000000000   0.080807109531567   0.591635254156457   0.002589586453856
   0.344000000000000   0.081070094289005   0.592197404006858   0.002590411706625
   0.343000000000000   0.081135848741611   0.592556758995739   0.002598558195529
   0.342000000000000   0.081250305381876   0.592817721468920   0.002600373969538
   0.341000000000000   0.081388526672243   0.593025605609140   0.002601283035756
   0.340000000000000   0.081587824691024   0.593710924926373   0.002604492951437
   0.339000000000000   0.081621893514172   0.593867415869212   0.002608134668506
   0.338000000000000   0.081628062406158   0.596004480788210   0.002608403367011
   0.337000000000000   0.082211974418201   0.599073720471446   0.002609202957929
   0.336000000000000   0.082215240696141   0.601721999635004   0.002609400835742
   0.335000000000000   0.082284864444293   0.604779555751283   0.002612228193878
   0.334000000000000   0.082651399431308   0.604987476238878   0.002614988480718
   0.333000000000000   0.082659589777249   0.605510083930606   0.002615101057543
   0.332000000000000   0.082884924088546   0.608137957562436   0.002618295404279
   0.331000000000000   0.083038543782875   0.610675827549045   0.002618837809069
   0.330000000000000   0.083185222944946   0.614805542413267   0.002624255723100
   0.329000000000000   0.083346455021633   0.615176832963612   0.002624449749113
   0.328000000000000   0.083523649053099   0.615538424260375   0.002625495675112
   0.327000000000000   0.084383939178489   0.615822821186408   0.002628505352691
   0.326000000000000   0.084618835818069   0.616415487724973   0.002630493582853
   0.325000000000000   0.084677587651292   0.617501314625819   0.002634526056461
   0.324000000000000   0.084711510074091   0.621596113532029   0.002636119329566
   0.323000000000000   0.084830210135313   0.622401465567233   0.002640836110766
   0.322000000000000   0.084839342258861   0.622406996107458   0.002645281759481
   0.321000000000000   0.085286804752717   0.623023829602203   0.002648044270513
   0.320000000000000   0.085309667243407   0.623372132207050   0.002650114104894
   0.319000000000000   0.085364404205178   0.625046810405219   0.002652147916789
   0.318000000000000   0.085585264513089   0.626022684356239   0.002655048887467
   0.317000000000000   0.085639620388266   0.629061346230914   0.002661869228081
   0.316000000000000   0.085674428960494   0.630365238253073   0.002664036082924
   0.315000000000000   0.085734230339159   0.635978348015516   0.002664617120372
   0.314000000000000   0.085848076876534   0.636772732701823   0.002665898969655
   0.313000000000000   0.085881161648296   0.640485019313314   0.002673678389336
   0.312000000000000   0.085934100095955   0.640880155086213   0.002675230960737
   0.311000000000000   0.086271452748950   0.644431624871921   0.002676143423594
   0.310000000000000   0.086787796090584   0.644867893821156   0.002676601179521
   0.309000000000000   0.086895197106293   0.645417735647020   0.002679406504817
   0.308000000000000   0.086987109894511   0.647267708736099   0.002680451026885
   0.307000000000000   0.087065026647399   0.650790138583501   0.002681091320489
   0.306000000000000   0.087507809945164   0.650912428360815   0.002683924929819
   0.305000000000000   0.087539812086045   0.652468394927099   0.002686608284497
   0.304000000000000   0.087818996135041   0.654162682328557   0.002687168184504
   0.303000000000000   0.087834059812415   0.654238401704107   0.002687557797832
   0.302000000000000   0.088182167657083   0.654871437527698   0.002699740341005
   0.301000000000000   0.088275082352779   0.655720896429511   0.002701444227460
   0.300000000000000   0.088598572222685   0.657371650350643   0.002702482062352
   0.299000000000000   0.088652360087544   0.657546554167505   0.002704836766939
   0.298000000000000   0.088671708444139   0.658511257410370   0.002705789202595
   0.297000000000000   0.088813027852550   0.659619523739136   0.002706319084764
   0.296000000000000   0.089383115445027   0.660408218278839   0.002712388683436
   0.295000000000000   0.089462488057312   0.660556501127228   0.002713502008838
   0.294000000000000   0.090330466217563   0.661344903561205   0.002715152482460
   0.293000000000000   0.090477289432782   0.663308417400738   0.002715604520183
   0.292000000000000   0.090598245668339   0.664965832802559   0.002716110992300
   0.291000000000000   0.090669952371292   0.665410245570173   0.002717860650372
   0.290000000000000   0.090698020228954   0.666348461866801   0.002718448800828
   0.289000000000000   0.091003994552658   0.669924123069721   0.002721840217527
   0.288000000000000   0.091466421887659   0.671367196578606   0.002722000013722
   0.287000000000000   0.091564822854042   0.673191408657204   0.002722000043895
   0.286000000000000   0.091696366920811   0.674047342584821   0.002723480120270
   0.285000000000000   0.091760433129075   0.675458579992991   0.002724494037068
   0.284000000000000   0.091823791683829   0.677554982379533   0.002725536445963
   0.283000000000000   0.092322193826078   0.677989962893339   0.002729375642651
   0.282000000000000   0.092371587561378   0.679315729421014   0.002730672869232
   0.281000000000000   0.092538470420083   0.679323330877215   0.002734980547743
   0.280000000000000   0.092668692329292   0.681695761218338   0.002737393023087
   0.279000000000000   0.093200460369497   0.682325197917708   0.002738999168032
   0.278000000000000   0.093349696036503   0.682870857923401   0.002739465706287
   0.277000000000000   0.093403676263005   0.683333428375068   0.002741029141536
   0.276000000000000   0.093427886036722   0.685921462254992   0.002742278192322
   0.275000000000000   0.093478746528710   0.686388506840987   0.002749852902327
   0.274000000000000   0.093791691804329   0.686450539731820   0.002750947358779
   0.273000000000000   0.093908736707073   0.687528061044193   0.002752695600566
   0.272000000000000   0.094703087406379   0.688652206442057   0.002755581258782
   0.271000000000000   0.094974242341870   0.688984885370436   0.002755955557492
   0.270000000000000   0.095060145777460   0.690410948906961   0.002759950009750
   0.269000000000000   0.095243470427914   0.692487211497122   0.002760679029801
   0.268000000000000   0.096024164099966   0.693905542512401   0.002763739238888
   0.267000000000000   0.096040632000135   0.696923039823916   0.002764133839506
   0.266000000000000   0.096196510281700   0.697111273898209   0.002765135536542
   0.265000000000000   0.096283901070050   0.698530516312353   0.002765228215529
   0.264000000000000   0.096417984337074   0.699373000527916   0.002767326462738
   0.263000000000000   0.096595230091349   0.699850260845151   0.002767922998159
   0.262000000000000   0.096923393208408   0.701139386310964   0.002770536149466
   0.261000000000000   0.097375070714522   0.701953396095306   0.002773065653486
   0.260000000000000   0.097392980635492   0.702265725408778   0.002775761982503
   0.259000000000000   0.097646213641095   0.704392572523593   0.002775794067740
   0.258000000000000   0.097684093566138   0.706534343361593   0.002776085463611
   0.257000000000000   0.097863306405278   0.709934706493779   0.002776106049721
   0.256000000000000   0.098357149524814   0.711423922372974   0.002778509035569
   0.255000000000000   0.098432917312396   0.714508817566797   0.002778597204968
   0.254000000000000   0.099972200095937   0.715533849831452   0.002779249332641
   0.253000000000000   0.100147300252559   0.715656446548772   0.002779578067606
   0.252000000000000   0.100702766824539   0.717167654686260   0.002784334047485
   0.251000000000000   0.101046466998157   0.718014242578845   0.002788221940642
   0.250000000000000   0.101159299807702   0.719598391051746   0.002794720776877
   0.249000000000000   0.101230496142068   0.723135554785179   0.002797648113871
   0.248000000000000   0.101350875610789   0.723632364932487   0.002805736610435
   0.247000000000000   0.101396126213176   0.723731283883574   0.002810302668096
   0.246000000000000   0.101679709765546   0.727353202861647   0.002811314455795
   0.245000000000000   0.101694517622816   0.729297714359552   0.002814212743052
   0.244000000000000   0.101791471518110   0.729847006556802   0.002822455857573
   0.243000000000000   0.101868896112881   0.734361724523246   0.002827628571903
   0.242000000000000   0.102048540687715   0.735068690143788   0.002830084285570
   0.241000000000000   0.102267725226395   0.741942597889751   0.002831158835415
   0.240000000000000   0.102457156601594   0.751951360852600   0.002831862417618
   0.239000000000000   0.102558275754461   0.752971223857197   0.002832351242812
   0.238000000000000   0.102676723303197   0.756059012606352   0.002834149990481
   0.237000000000000   0.102767574014232   0.763044254088439   0.002837026699812
   0.236000000000000   0.103186610072478   0.763964896881457   0.002837311112344
   0.235000000000000   0.103632136743436   0.764408364418659   0.002837969221883
   0.234000000000000   0.103876779923803   0.766115572053494   0.002838112136164
   0.233000000000000   0.103960206728710   0.775106742696223   0.002842552549581
   0.232000000000000   0.104365338496290   0.781584626105968   0.002845218357891
   0.231000000000000   0.104420869357675   0.781626499503395   0.002845518774739
   0.230000000000000   0.104639191406396   0.782539310511387   0.002846674493294
   0.229000000000000   0.104893120574693   0.784954336291083   0.002856429646297
   0.228000000000000   0.105003321279513   0.787970184673425   0.002859355102838
   0.227000000000000   0.105080892718692   0.789353026955096   0.002869899215370
   0.226000000000000   0.105228099928568   0.790801914273208   0.002872539749625
   0.225000000000000   0.105481916882994   0.791930580256437   0.002876956440396
   0.224000000000000   0.105724171571635   0.792918136203514   0.002877621811664
   0.223000000000000   0.107110203888039   0.796067352366795   0.002882138141689
   0.222000000000000   0.107112695507875   0.797814189076706   0.002895130268594
   0.221000000000000   0.107367125877262   0.798054751774287   0.002896050908792
   0.220000000000000   0.107401296522615   0.798454472550447   0.002899347514827
   0.219000000000000   0.107619474895862   0.802085128092209   0.002900900479546
   0.218000000000000   0.107674934348068   0.803310545092925   0.002905749872571
   0.217000000000000   0.107736565759296   0.804046966393210   0.002905946212820
   0.216000000000000   0.108091428053711   0.804191191113553   0.002906837510163
   0.215000000000000   0.108577857279888   0.818838237157300   0.002909955610371
   0.214000000000000   0.108816969321617   0.820828431535509   0.002925867798151
   0.213000000000000   0.110133351377839   0.824068135665288   0.002926650418952
   0.212000000000000   0.110745014934858   0.825232257772167   0.002929570164553
   0.211000000000000   0.111117440269525   0.825780736542530   0.002930157560855
   0.210000000000000   0.111377904704378   0.833473834121463   0.002934323543830
   0.209000000000000   0.111855862369200   0.835660575685658   0.002934814736499
   0.208000000000000   0.111878147189487   0.837176907594314   0.002940098827969
   0.207000000000000   0.111940604126554   0.838552075940899   0.002947591826666
   0.206000000000000   0.112214364113088   0.844131685720717   0.002948857708958
   0.205000000000000   0.112253467346424   0.844381388716125   0.002955863598450
   0.204000000000000   0.113224670899371   0.844702994487201   0.002961369022261
   0.203000000000000   0.113683814093599   0.846088090129802   0.002962757735872
   0.202000000000000   0.113996671046818   0.847112594635446   0.002966393027480
   0.201000000000000   0.114009033330250   0.847431641145465   0.002967212162275
   0.200000000000000   0.114424519422491   0.854079959514403   0.002967999094776
   0.199000000000000   0.114590898063327   0.855494296709173   0.002971980555570
   0.198000000000000   0.114771613844281   0.857521975996485   0.002977200929510
   0.197000000000000   0.114874768046136   0.858947002426198   0.002978558316504
   0.196000000000000   0.114934342055219   0.862622138349341   0.002986813333447
   0.195000000000000   0.115020404238673   0.862910663172422   0.002991993158416
   0.194000000000000   0.115099769283611   0.863281395896134   0.002992710661259
   0.193000000000000   0.115264021235695   0.872019262336296   0.002993700110368
   0.192000000000000   0.115304292042905   0.873068167155848   0.002993764922098
   0.191000000000000   0.115532823355187   0.875278312076104   0.002997241068385
   0.190000000000000   0.115650049087618   0.875554027366570   0.003002880914666
   0.189000000000000   0.115854827941307   0.876871942317615   0.003003385002792
   0.188000000000000   0.116515092380223   0.878530312270325   0.003005566410337
   0.187000000000000   0.116714825276191   0.878766447354693   0.003008482526031
   0.186000000000000   0.117129360805651   0.883770598209344   0.003009027997853
   0.185000000000000   0.117739931106195   0.884756719888570   0.003010491669637
   0.184000000000000   0.117752743873027   0.886993839682299   0.003011347499066
   0.183000000000000   0.117898252665709   0.890142672416943   0.003016315755025
   0.182000000000000   0.119399099842100   0.893484238987852   0.003016655971158
   0.181000000000000   0.120147515355014   0.894004144694428   0.003026397261453
   0.180000000000000   0.120419773138502   0.895426440820297   0.003029004205725
   0.179000000000000   0.121586854446499   0.896419721927412   0.003029668112744
   0.178000000000000   0.121587691288690   0.897041512111102   0.003035346689468
   0.177000000000000   0.122003696705806   0.898453324985359   0.003036719161613
   0.176000000000000   0.122421951668740   0.909359130777852   0.003045172150544
   0.175000000000000   0.122470044701073   0.910218586098466   0.003048018837227
   0.174000000000000   0.122849409857102   0.916019077470811   0.003049890031866
   0.173000000000000   0.123526500535939   0.919045040904131   0.003052032178522
   0.172000000000000   0.123899718723293   0.920358900930696   0.003056005214044
   0.171000000000000   0.123912459119381   0.920732756510039   0.003058980593448
   0.170000000000000   0.123980925531228   0.921933997636296   0.003059054268831
   0.169000000000000   0.124099688534439   0.922253487134487   0.003059209849175
   0.168000000000000   0.124162113340761   0.925562152518764   0.003059241515971
   0.167000000000000   0.124398699370495   0.932644361918837   0.003065270555944
   0.166000000000000   0.124621227810075   0.934528554645894   0.003068601905248
   0.165000000000000   0.124651910932154   0.936061507204181   0.003072361574494
   0.164000000000000   0.125094736111068   0.941075152851718   0.003072501922910
   0.163000000000000   0.125384414175069   0.953226347817341   0.003085512024852
   0.162000000000000   0.125386203275388   0.955450272830219   0.003085971269587
   0.161000000000000   0.125599766658846   0.961404871642256   0.003089870031937
   0.160000000000000   0.125650208735032   0.972552705718557   0.003090578551435
   0.159000000000000   0.126551318611870   0.977170340764085   0.003091676148371
   0.158000000000000   0.126967532379191   0.981135308562942   0.003099051286032
   0.157000000000000   0.127241013647964   0.982088283122319   0.003099957978292
   0.156000000000000   0.127593486724124   0.982093918306503   0.003108564207439
   0.155000000000000   0.127798974022721   0.991768171001562   0.003111244539107
   0.154000000000000   0.127966729390552   0.998022948863011   0.003134339442638
   0.153000000000000   0.128572627013054   0.998051670819742   0.003138942364095
   0.152000000000000   0.128954771040844   1.002356923867945   0.003144447544319
   0.151000000000000   0.129047396443686   1.003365920334363   0.003145477044287
   0.150000000000000   0.130156162790871   1.005307376205386   0.003154783640511
   0.149000000000000   0.130517404709409   1.007335080959191   0.003157188159267
   0.148000000000000   0.130520485905235   1.010653780281070   0.003160651648510
   0.147000000000000   0.130526300927327   1.013334066979219   0.003165949358330
   0.146000000000000   0.130806785972260   1.020657979033124   0.003178441807683
   0.145000000000000   0.131370342135296   1.024420382435346   0.003182626523310
   0.144000000000000   0.131618727524898   1.025626614874505   0.003182695667194
   0.143000000000000   0.131876812198489   1.048772154937772   0.003183503700714
   0.142000000000000   0.132311312986248   1.052683358261741   0.003185596802626
   0.141000000000000   0.132912164086587   1.055024579767096   0.003193004677196
   0.140000000000000   0.133506705219111   1.055512694956135   0.003195851651581
   0.139000000000000   0.133568767008590   1.058626245247041   0.003198749602775
   0.138000000000000   0.134181722749701   1.060789647939483   0.003205489599102
   0.137000000000000   0.134303748401831   1.062126653118915   0.003207580034172
   0.136000000000000   0.134690861857511   1.064580885883678   0.003208184753966
   0.135000000000000   0.134927294585332   1.068538163639710   0.003209497801030
   0.134000000000000   0.135316183923699   1.074071767837161   0.003210091157908
   0.133000000000000   0.135876211808255   1.079996441894201   0.003213093834591
   0.132000000000000   0.136909663576607   1.087917920510655   0.003225866608040
   0.131000000000000   0.137199882019020   1.102282668072859   0.003233854147318
   0.130000000000000   0.137244239562482   1.106354465876444   0.003236734090399
   0.129000000000000   0.137429088655685   1.115078932930558   0.003238993235257
   0.128000000000000   0.138094595232653   1.119835737208374   0.003250689865678
   0.127000000000000   0.138168241320715   1.122113969138385   0.003251080346059
   0.126000000000000   0.138414424798725   1.123508657909786   0.003252843359509
   0.125000000000000   0.138465650251200   1.124846702161108   0.003254712686310
   0.124000000000000   0.138749619895805   1.128656044045987   0.003259346927899
   0.123000000000000   0.139018312750069   1.130434539308703   0.003267631649581
   0.122000000000000   0.140881513495501   1.139086474614650   0.003283894709471
   0.121000000000000   0.141264444984899   1.143185941245215   0.003286687212226
   0.120000000000000   0.142324737595269   1.152104152676847   0.003288450886060
   0.119000000000000   0.142635407558186   1.157684944116364   0.003290123554340
   0.118000000000000   0.143203529377864   1.158722320864163   0.003299364714650
   0.117000000000000   0.143497029533243   1.158726460187516   0.003299459449953
   0.116000000000000   0.143746537472518   1.176066654896808   0.003313662995254
   0.115000000000000   0.144109661922679   1.178705299647957   0.003320521413758
   0.114000000000000   0.144484731553763   1.180454789886053   0.003324427965198
   0.113000000000000   0.144500031896950   1.199481497294292   0.003324448621882
   0.112000000000000   0.144910559455863   1.205131780200791   0.003329116250893
   0.111000000000000   0.145169377272292   1.207297011516905   0.003331768393943
   0.110000000000000   0.145842725169372   1.207312605532887   0.003333589037333
   0.109000000000000   0.145847738960581   1.209448245133574   0.003336712677643
   0.108000000000000   0.146174063241591   1.211390399229712   0.003337679444497
   0.107000000000000   0.148159965132467   1.221345194628042   0.003340131989836
   0.106000000000000   0.148400840481839   1.229737496841001   0.003351106341576
   0.105000000000000   0.148591917645199   1.233647793400121   0.003352951504011
   0.104000000000000   0.149008387360423   1.244073248219550   0.003353793132783
   0.103000000000000   0.149447299654055   1.254582036442443   0.003353944292070
   0.102000000000000   0.150014771783430   1.257115959017655   0.003357844264920
   0.101000000000000   0.150694582527724   1.260031643778576   0.003368591698609
   0.100000000000000   0.151371264048623   1.271105453768715   0.003370844378551
   0.099000000000000   0.151416068327577   1.284755408941273   0.003390043542996
   0.098000000000000   0.154035447764757   1.288181749705007   0.003397050924809
   0.097000000000000   0.155168873897684   1.297516251633444   0.003398969118972
   0.096000000000000   0.155546162554403   1.302834098260248   0.003428132105557
   0.095000000000000   0.156731447136666   1.303383284061643   0.003436422614866
   0.094000000000000   0.157589401888913   1.310981996939690   0.003444183211663
   0.093000000000000   0.159074057512751   1.319962603167242   0.003459958588916
   0.092000000000000   0.159275756843839   1.322589212099947   0.003478432383174
   0.091000000000000   0.159887778240436   1.334720502435597   0.003481977637164
   0.090000000000000   0.160937475929754   1.351916919803073   0.003489194300613
   0.089000000000000   0.163323170574914   1.378765017182457   0.003490292792165
   0.088000000000000   0.163412142625508   1.389780569123608   0.003500234282428
   0.087000000000000   0.163937223824540   1.396984509937733   0.003526324593899
   0.086000000000000   0.164769081398710   1.423157086826847   0.003530463336496
   0.085000000000000   0.165404686304819   1.430249094365832   0.003538754192399
   0.084000000000000   0.166008583573686   1.435920180873632   0.003551031769390
   0.083000000000000   0.167048006153345   1.450325571601853   0.003566689618998
   0.082000000000000   0.168128618373506   1.450665558363677   0.003568354303042
   0.081000000000000   0.168247671009278   1.452384029134352   0.003571005392472
   0.080000000000000   0.168324414496600   1.453062895171070   0.003586884908301
   0.079000000000000   0.169714341442217   1.455872078214830   0.003590291203680
   0.078000000000000   0.172016696402682   1.465618543618077   0.003593060543015
   0.077000000000000   0.173293336267511   1.470391403906304   0.003605497675784
   0.076000000000000   0.180584692714525   1.476106477838289   0.003612910666716
   0.075000000000000   0.182375139944088   1.477580008189553   0.003613150996344
   0.074000000000000   0.184215629879571   1.488446783306470   0.003614243612559
   0.073000000000000   0.184713429504207   1.490836822509376   0.003614581744442
   0.072000000000000   0.185007986879657   1.497435218477438   0.003629603394644
   0.071000000000000   0.185054475779914   1.504402940479398   0.003651070843696
   0.070000000000000   0.187170343404309   1.506619565595362   0.003651145662633
   0.069000000000000   0.187470988109881   1.511797550507556   0.003653378517173
   0.068000000000000   0.189100718858520   1.514651468459298   0.003656991348635
   0.067000000000000   0.189884644470698   1.522087160256192   0.003670158348281
   0.066000000000000   0.190458342005226   1.537524469864525   0.003751831921985
   0.065000000000000   0.190462732925235   1.553181373202777   0.003758137602154
   0.064000000000000   0.191106884363340   1.560880861590466   0.003787907136151
   0.063000000000000   0.192954742471792   1.568088571835388   0.003799224956778
   0.062000000000000   0.198270553840469   1.575057671578523   0.003805088694694
   0.061000000000000   0.201526414358556   1.576942767383485   0.003816155964321
   0.060000000000000   0.201551887567367   1.613032554315490   0.003819696983191
   0.059000000000000   0.202609867958982   1.618323906691470   0.003826075002117
   0.058000000000000   0.203563355410040   1.647372794501365   0.003852057491635
   0.057000000000000   0.206887354906484   1.651319445096376   0.003852847610356
   0.056000000000000   0.207289989169521   1.670083450203223   0.003861434696654
   0.055000000000000   0.207380037763844   1.671805083132422   0.003882812621341
   0.054000000000000   0.209198508035110   1.676911705495844   0.003882887265359
   0.053000000000000   0.211092542981130   1.696350009977787   0.003889757338077
   0.052000000000000   0.212699437965099   1.706036791651716   0.003907484444301
   0.051000000000000   0.215108406427368   1.708318007201412   0.003952376165383
   0.050000000000000   0.215532913657521   1.716895438837251   0.003954260474441
   0.049000000000000   0.216561180435810   1.723855126867133   0.003995377250473
   0.048000000000000   0.217672213558069   1.725728431448230   0.004019553941924
   0.047000000000000   0.218624161744096   1.757532879502664   0.004027676294839
   0.046000000000000   0.218873323114154   1.760734362397674   0.004056901428665
   0.045000000000000   0.219263536143510   1.776288243149950   0.004064917569184
   0.044000000000000   0.219893167326804   1.816229984263813   0.004066239078717
   0.043000000000000   0.221104750874705   1.820949932717546   0.004069546198060
   0.042000000000000   0.221710838946184   1.843524387471002   0.004097001482688
   0.041000000000000   0.223752851396486   1.909313898994178   0.004160807411648
   0.040000000000000   0.224507991882859   1.959130570103632   0.004167882667535
   0.039000000000000   0.224705055061627   1.966383715968686   0.004173136400075
   0.038000000000000   0.225104588680592   1.967500010998982   0.004196369687659
   0.037000000000000   0.226065413781048   1.970787750854567   0.004216549610471
   0.036000000000000   0.229423277417536   1.980899885144197   0.004246247114687
   0.035000000000000   0.231172552899609   1.992003250982920   0.004249520535240
   0.034000000000000   0.233041161464128   2.059889021368926   0.004302481661291
   0.033000000000000   0.233297798607138   2.073182979133865   0.004310596660346
   0.032000000000000   0.234087389449763   2.112660660114459   0.004318388476094
   0.031000000000000   0.234254461516447   2.113574620068009   0.004337899824553
   0.030000000000000   0.237325537043512   2.188226150732963   0.004376666466516
   0.029000000000000   0.237602014310623   2.323154202762974   0.004389479391907
   0.028000000000000   0.246388067155646   2.341077106126699   0.004476661299166
   0.027000000000000   0.248094871107642   2.358620548976196   0.004478331810066
   0.026000000000000   0.257884603804568   2.373100613129193   0.004497494046989
   0.025000000000000   0.258437212983631   2.411322747149240   0.004566645204095
   0.024000000000000   0.266342663914598   2.426372121241495   0.004594930352107
   0.023000000000000   0.272914077193570   2.519269852672352   0.004694219888598
   0.022000000000000   0.274063791664098   2.592679575074706   0.004832283397683
   0.021000000000000   0.274462388309267   2.748115330189260   0.004878547159326
   0.020000000000000   0.278750100086893   2.770899319487713   0.004910749490689
   0.019000000000000   0.283134297239570   2.806321654784341   0.004946704340824
   0.018000000000000   0.288709233987492   2.807718046029865   0.005003587078609
   0.017000000000000   0.289075106747218   2.971017095177703   0.005020450470141
   0.016000000000000   0.290274485731035   3.159935776574820   0.005070017665089
   0.015000000000000   0.295819787514323   3.285220526284466   0.005590971872979
   0.014000000000000   0.299500710072529   3.338759044282335   0.005619864663827
   0.013000000000000   0.313511240207189   3.349676413986440   0.005719732589954
   0.012000000000000   0.328387399054182   3.553325590485367   0.005776557111374
   0.011000000000000   0.353404206301645   3.607941366681527   0.005903588929252
   0.010000000000000   0.384643793491317   3.778047919071497   0.006012350863436
   0.009000000000000   0.394916593425263   3.958757122346120   0.006018427773948
   0.008000000000000   0.397720973736158   4.000824622974669   0.006022246519409
   0.007000000000000   0.425181417229819   4.028859099761670   0.006392580264713
   0.006000000000000   0.434248265194237   4.343865573028028   0.006435488498284
   0.005000000000000   0.446973162056283   4.801963098958168   0.006453062901263
   0.004000000000000   0.449254309420744   5.890213530767047   0.006567716142362
   0.003000000000000   0.528328027941762   6.486685944655212   0.007286210517845
   0.002000000000000   0.640856372771979   9.027860383739212   0.007807957065640
